Computational Statistics and Data Science in the Twenty-first Century

Data science has arrived, and computational statistics is its engine. As the scale and complexity of scientific and industrial data grow, the discipline of computational statistics assumes an increasingly central role among the statistical sciences. An explosion in the range of real-world applications means the development of more and more specialized computational methods, but five Core Challenges remain. We provide a high-level introduction to computational statistics by focusing on its central challenges, present recent model-specific advances and preach the ever-increasing role of non-sequential computational paradigms such as multi-core, many-core and quantum computing. Data science is bringing major changes to computational statistics, and these changes will shape the trajectory of the discipline in the 21st century.

==> xiang_plot/WNV_Tree_logRate.txt <==
#NEXUS
begin taxa;
	dimensions ntax=104;
	taxlabels
	'AF196835_Pc_40.77_73.96_1999.71'
	'AF202541_Hs_42.76_75.82_1999.66'
	'AF260967_Ec_40.77_73.96_1999.50'
	'AF404753_Cb_39.43_76.78_2000.50'
	'AF404754_Cp_40.95_74.07_2000.50'
	'AF404755_Bu_43.46_76.24_2000.50'
	'AF404756_Cb_41.16_73.99_2000.50'
	'AF533540_Hs_40.67_73.56_2001.71'
	'AY289214_Hs_30.07_94.11_2002.62'
	'AY646354_Hs_42.76_75.82_2002.50'
	'AY712945_Zm_29.74_95.31_2003.50'
	'AY712946_Cc_29.74_95.31_2003.50'
	'AY712947_Cc_29.74_95.31_2003.50'
	'AY712948_Cq_29.74_95.31_2003.50'
	'AY795965_Hs_43.74_84.63_2002.50'
	'DQ005530_Hs_39.50_111.55_2003.50'
	'DQ080051_Ct_31.75_110.02_2003.50'
	'DQ080052_Ct_33.38_112.57_2003.50'
	'DQ080053_Ct_35.61_109.46_2003.50'
	'DQ080054_Cq_34.48_118.08_2003.50'
	'DQ080055_Ct_32.94_114.90_2003.50'
	'DQ080056_Ct_32.94_114.90_2003.50'
	'DQ080057_Cb_34.13_118.05_2003.50'
	'DQ080058_Cb_34.13_118.05_2003.50'
	'DQ080059_Pn_38.58_121.49_2003.50'
	'DQ080060_Cc_30.30_114.94_2004.50'
	'DQ080061_Ccs_29.94_91.87_2004.50'
	'DQ080062_Cx_29.94_91.87_2002.50'
	'DQ080063_Cl_30.30_114.94_2003.50'
	'DQ080064_Fa_30.30_114.94_2003.50'
	'DQ080065_Qq_30.30_114.94_2003.50'
	'DQ080066_Px_30.30_114.94_2003.50'
	'DQ080067_Bvs_30.30_114.94_2003.50'
	'DQ080068_Ah_30.30_114.94_2003.50'
	'DQ080069_Ec_24.93_98.64_2003.50'
	'DQ080070_Qq_29.35_111.68_2003.50'
	'DQ080071_Ec_28.70_82.00_2002.50'
	'DQ080072_Dc_26.69_80.04_2001.50'
	'DQ164186_Cb_40.74_73.79_2002.50'
	'DQ164187_Cb_42.19_75.88_2002.50'
	'DQ164188_Cb_41.13_73.79_2003.50'
	'DQ164189_Cb_42.55_73.94_2003.50'
	'DQ164190_Cb_40.95_72.64_2003.50'
	'DQ164191_Cb_42.23_79.52_2003.50'
	'DQ164192_Cb_41.16_73.99_2003.50'
	'DQ164193_Cb_44.85_73.66_2002.50'
	'DQ164194_Cb_40.95_72.64_2001.50'
	'DQ164195_Cx_40.67_73.56_2002.50'
	'DQ164196_Hs_32.68_83.25_2002.50'
	'DQ164197_Hs_32.68_83.25_2002.50'
	'DQ164198_Hs_31.17_100.08_2002.50'
	'DQ164199_Hs_31.17_100.08_2003.50'
	'DQ164200_Hs_39.77_86.44_2002.50'
	'DQ164201_Hs_34.17_111.93_2004.50'
	'DQ164202_Hs_40.19_82.67_2002.50'
	'DQ164203_Ph_39.00_105.55_2003.50'
	'DQ164204_Bj_39.00_105.55_2003.50'
	'DQ164205_Hs_31.17_100.08_2002.50'
	'DQ164206_Cc_29.77_95.31_2004.50'
	'DQ176637_Qq_34.45_100.69_2002.50'
	'DQ431693WG020_Hs_35.08_102.05_2003.60'
	'DQ431694WG022_Hs_34.65_102.75_2003.62'
	'DQ431695WG082_Hs_42.08_87.82_2003.50'
	'DQ431696WG104_Hs_43.04_87.91_2003.70'
	'DQ431697WG113_Hs_27.98_82.34_2003.56'
	'DQ431698WG120_Hs_27.98_82.34_2003.65'
	'DQ431699WG124_Hs_27.98_82.34_2003.73'
	'DQ431700WG213_Hs_37.78_122.46_2004.50'
	'DQ431701WG214_Hs_39.07_108.54_2004.53'
	'DQ431702WG216_Hs_39.07_108.54_2004.57'
	'DQ431703WG218_Hs_39.07_108.54_2004.57'
	'DQ431704WG219_Hs_39.07_108.54_2004.57'
	'DQ431705WG233_Hs_44.07_103.21_2004.52'
	'DQ431706WG236_Hs_35.20_106.64_2004.57'
	'DQ431707WG237_Hs_35.20_106.64_2004.58'
	'DQ431708WG238_Hs_32.73_117.17_2004.54'
	'DQ431709WG240_Hs_34.06_117.67_2004.54'
	'DQ431710WG244_Hs_33.94_117.95_2004.58'
	'DQ431711WG251_Hs_33.41_111.93_2004.50'
	'DQ431712WG252_Hs_33.41_111.93_2004.57'
	'DQ666448_Hs_34.17_111.93_2004.50'
	'DQ666449_Hs_31.17_100.08_2005.50'
	'DQ666450_Hs_31.17_100.08_2005.50'
	'DQ666451_Hs_34.17_111.93_2005.50'
	'DQ666452_Hs_44.22_100.25_2005.50'
	'DQ983578_Cn_27.64_80.68_2003.50'
	'FJ151394_Cb_40.77_73.99_1999.50'
	'WG007_Hs_31.82_106.56_2005.59'
	'WG009_Hs_32.28_106.74_2005.67'
	'WG011_Hs_31.78_106.50_2006.66'
	'WG013_Hs_31.84_106.53_2007.48'
	'WG024_Hs_33.81_117.83_2003.53'
	'WG080_Hs_34.22_118.44_2004.56'
	'WG091_Hs_34.14_117.15_2004.66'
	'WG099_Hs_34.04_117.02_2004.49'
	'WG101_Hs_33.95_117.73_2005.57'
	'WG103_Hs_33.85_118.15_2005.58'
	'WG116_Hs_33.84_118.08_2005.65'
	'WG124_Hs_32.31_111.21_2005.69'
	'WG132_Hs_33.95_118.20_2005.76'
	'WG142_Hs_41.26_96.12_2006.64'
	'WG144_Hs_32.24_110.92_2006.67'
	'WG148_Hs_34.10_117.91_2007.59'
	'WG149_Hs_34.24_118.52_2007.63'
;
end;

begin trees;
	tree TREE1 = [&R] (('FJ151394_Cb_40.77_73.99_1999.50'[&length_range={0.10748019458181268,2.2342993433966587},height_95%_HPD={8.12999999,8.12999999},rate_95%_HPD={2.631540143611438E-4,9.257432109416988E-4},length_95%_HPD={0.27380795639781397,1.0722975643830512},-log_rate=7.465576713340581,length=0.6541597374318721,rate_median=5.484277813104241E-4,length_median=0.6289959567998151,height_median=8.12999999,rate_range={1.3049334329505802E-4,0.001905287131431748},height_range={8.129999989999998,8.129999990000002},height=8.129999989993644]:0.562476,'AF202541_Hs_42.76_75.82_1999.66'[&length_range={0.2803466864702262,3.9427194348293213},height_95%_HPD={7.96999999,7.96999999},rate_95%_HPD={3.13568991219046E-4,0.0014710271900134904},length_95%_HPD={0.4301261448995479,1.7954287311077017},-log_rate=7.0692064948435185,length=0.9891015466578096,rate_median=8.074717231829084E-4,length_median=0.8915403633224823,height_median=7.96999999,rate_range={1.2666215784687328E-4,0.003540876665553488},height_range={7.969999989999998,7.969999990000002},height=7.969999989997162]:0.722476)[&length_range={2.6922230228265676E-5,1.0616386754156544},rate_95%_HPD={2.4103541618639244E-4,0.0010196181525886302},length_95%_HPD={4.827110511307353E-5,0.27727540911216053},length=0.09661688393241608,posterior=0.5637188971082717,height_median=8.735869789984337,rate_range={1.1821400378984637E-4,0.003186724731070206},height_range={8.250346676470226,9.68798374200564},height_95%_HPD={8.42153414133884,9.131024208529626},-log_rate=7.426721091968118,rate_median=5.609302449681425E-4,length_median=0.07039823875520934,height=8.752173983643196]:0.16688,(((('DQ164194_Cb_40.95_72.64_2001.50'[&length_range={0.9074384856819391,4.340145702056849},height_95%_HPD={6.13,6.13},rate_95%_HPD={3.1394306279974177E-4,7.787853260195199E-4},length_95%_HPD={1.8202091597451728,3.0839876317389825},-log_rate=7.532542411165135,length=2.4905370469937025,rate_median=5.231788234445786E-4,length_median=2.514767767461027,height_median=6.13,rate_range={1.8559457389353764E-4,0.0015738111610596318},height_range={6.129999999999998,6.130000000000002},height=6.130000000003911]:2.13864,(('AF404755_Bu_43.46_76.24_2000.50'[&length_range={0.017139282301945613,1.7244503035200074},height_95%_HPD={7.13,7.13},rate_95%_HPD={2.522497490827315E-4,9.148515733887466E-4},length_95%_HPD={0.15503008955117092,0.9677965289677237},-log_rate=7.492328680562846,length=0.5503914358062885,rate_median=5.30631079625834E-4,length_median=0.5333166852684155,height_median=7.13,rate_range={1.1813074903183669E-4,0.0023850305241928348},height_range={7.129999999999998,7.130000000000002},height=7.130000000004016]:0.538156,((((('DQ431697WG113_Hs_27.98_82.34_2003.56'[&length_range={1.292392749517635,3.356519071115051},height_95%_HPD={4.07,4.07},rate_95%_HPD={2.955948233376891E-4,7.170277901170192E-4},length_95%_HPD={2.155328658277492,2.9615586817731137},-log_rate=7.610484486273955,length=2.5632445117394145,rate_median=4.853368424602713E-4,length_median=2.578799561649329,height_median=4.07,rate_range={1.810944470564318E-4,0.0011841770403626674},height_range={4.0699999999999985,4.070000000000002},height=4.070000000005582]:2.296461,'DQ080071_Ec_28.70_82.00_2002.50'[&length_range={0.23239274951763544,2.3284899214556427},height_95%_HPD={5.13,5.13},rate_95%_HPD={2.6577171412806087E-4,7.46591543260869E-4},length_95%_HPD={1.099242602222505,1.8928129852980442},-log_rate=7.6097292953432785,length=1.5043982482599092,rate_median=4.8207068883366553E-4,length_median=1.520176368285333,height_median=5.13,rate_range={1.504995502395121E-4,0.0015582741740639016},height_range={5.129999999999998,5.130000000000002},height=5.130000000003767]:1.236461)[&length_range={2.9245408486033853E-6,1.4654300856176956},rate_95%_HPD={2.2349063371589098E-4,8.910392024075219E-4},length_95%_HPD={2.9245408486033853E-6,0.553353823239985},length=0.17101904106346788,posterior=0.40729176674032086,height_median=6.583191558122808,rate_range={1.2139052492976204E-4,0.0026118306106817694},height_range={5.362392749517635,7.369709870431745},height_95%_HPD={6.0977133188277834,6.948423290369793},-log_rate=7.538110630673783,rate_median=5.05603968921706E-4,length_median=0.10906469894483006,height=6.5581595344334565]:0.317669,'DQ080072_Dc_26.69_80.04_2001.50'[&length_range={0.16637404796181254,1.6069917555351356},height_95%_HPD={6.13,6.13},rate_95%_HPD={5.79528039058795E-4,0.0020854996576062193},length_95%_HPD={0.3635288488433641,0.9590117603636639},-log_rate=6.679903682363493,length=0.6546058723588715,rate_median=0.0011813090958540853,length_median=0.6436802401193216,height_median=6.13,rate_range={3.260127105447727E-4,0.005163116533374863},height_range={6.129999999999998,6.130000000000002},height=6.130000000003911]:0.55413)[&length_range={1.0577286224666693E-5,0.5448339500957609},rate_95%_HPD={2.3002919631070066E-4,9.478822935268639E-4},length_95%_HPD={1.0577286224666693E-5,0.2026688362586242},length=0.06723383168992965,posterior=0.17140215198386013,height_median=6.755253831722553,rate_range={1.5240512697874405E-4,0.0021518212588510113},height_range={6.3538485595374725,7.401431000693633},height_95%_HPD={6.500367719722541,7.030324831708782},-log_rate=7.4827526734946,rate_median=5.326170836789585E-4,length_median=0.046989333801130684,height=6.760119096520777]:0.057762,'DQ080062_Cx_29.94_91.87_2002.50'[&length_range={0.5252430199082552,2.320841079703759},height_95%_HPD={5.13,5.13},rate_95%_HPD={3.6422591396276146E-4,9.513551832013215E-4},length_95%_HPD={1.1710806515209748,1.9056201211009833},-log_rate=7.353635539197964,length=1.5558744362603665,rate_median=6.232224026421512E-4,length_median=1.5593448926616178,height_median=5.13,rate_range={2.1875847428217272E-4,0.0017916999587649905},height_range={5.129999999999998,5.130000000000002},height=5.130000000003767]:1.611892)[&length_range={2.6754921449079205E-4,1.2141612042994554},rate_95%_HPD={2.637507153047112E-4,0.0010385517935707163},length_95%_HPD={0.012782938850501857,0.42085441565959947},length=0.1938086504696087,posterior=0.9992554520126813,height_median=6.809615440133298,rate_range={1.232581770540343E-4,0.002859676013469778},height_range={6.325553610680645,7.7369917555351355},height_95%_HPD={6.5275217051588665,7.12092072938472},-log_rate=7.391218039084866,rate_median=5.815704634448746E-4,length_median=0.17159493318593366,height=6.818874672113505]:0.107899,'DQ164202_Hs_40.19_82.67_2002.50'[&length_range={1.3009190957828771,2.793863924562081},height_95%_HPD={5.13000001,5.13000001},rate_95%_HPD={4.263184460369916E-4,0.0010392700172941278},length_95%_HPD={1.536866551678913,2.2535498155905813},-log_rate=7.240374628478479,length=1.8821072523192042,rate_median=6.995594638411246E-4,length_median=1.8718165556279542,height_median=5.13000001,rate_range={2.766281745381239E-4,0.0017798014403566632},height_range={5.130000009999998,5.130000010000002},height=5.13000001000277]:1.719791)[&length_range={1.837015951169363E-4,1.1626895136598536},rate_95%_HPD={2.393422170605265E-4,9.702567704626796E-4},length_95%_HPD={0.0035622655332359088,0.3761164552236185},length=0.15905626375925808,posterior=0.9890359304448074,height_median=7.001776747067915,rate_range={1.1688409635967882E-4,0.0022604454454930476},height_range={6.440069309159987,7.923863934562081},height_95%_HPD={6.666778628702952,7.380788690336678},-log_rate=7.455931875084446,rate_median=5.48283494510711E-4,length_median=0.1343081444995482,height=7.012335779217267]:0.098751,'DQ983578_Cn_27.64_80.68_2003.50'[&length_range={2.300919105782877,4.142485250626025},height_95%_HPD={4.13,4.13},rate_95%_HPD={4.4102004804268596E-4,9.252897712068521E-4},length_95%_HPD={2.6507420398790096,3.445012775565477},-log_rate=7.304564923129954,length=3.0392191120936523,rate_median=6.620863574762746E-4,length_median=3.0277644769771244,height_median=4.13,rate_range={2.8260941759943953E-4,0.0013197808217296281},height_range={4.129999999999998,4.130000000000002},height=4.130000000003551]:2.818542)[&length_range={0.04523839371384497,1.703137920598575},rate_95%_HPD={3.0371534519259426E-4,0.0010786815064287678},length_95%_HPD={0.16328941992491952,0.8783975697588096},length=0.509960926314614,posterior=1.0,height_median=7.158587608427347,rate_range={1.6027900446331474E-4,0.0028048011767247217},height_range={6.498397110163152,8.272485250626024},height_95%_HPD={6.794242103477331,7.583537466189535},-log_rate=7.318548999594732,rate_median=6.306953391200992E-4,length_median=0.4906112888987706,height=7.170430509491665]:0.719614)[&length_range={0.015403826123199238,1.6060930729065737},rate_95%_HPD={2.6545156085033914E-4,9.92596999550209E-4},length_95%_HPD={0.08364758715434206,0.805211979372741},length=0.4199596148532533,posterior=1.0,height_median=7.663316685268415,rate_range={1.3278683537176606E-4,0.0025456814580570378},height_range={7.1471392823019455,8.854450303520007},height_95%_HPD={7.285030089551171,8.097796528967724},-log_rate=7.421454316740073,rate_median=5.663186574186533E-4,length_median=0.3925918514051019,height=7.680391435806219]:0.183326,((('DQ164200_Hs_39.77_86.44_2002.50'[&length_range={0.31597674997738956,3.036940978937886},height_95%_HPD={5.13,5.13},rate_95%_HPD={2.2772061265761309E-4,6.771670973701542E-4},length_95%_HPD={1.1496447578296003,2.30630137213027},-log_rate=7.7193991747912545,length=1.7268159835978576,rate_median=4.321817396672269E-4,length_median=1.7309468779411197,height_median=5.13,rate_range={1.112928356952558E-4,0.0014657583043244321},height_range={5.129999999999998,5.130000000000002},height=5.130000000003767]:1.412139,('DQ164189_Cb_42.55_73.94_2003.50'[&length_range={0.5722116144272524,3.782406542569902},height_95%_HPD={4.12999999,4.12999999},rate_95%_HPD={3.315673659316412E-4,8.051277755092375E-4},length_95%_HPD={1.8825847579968675,3.0974009840952608},-log_rate=7.4862864092688595,length=2.4931383567177847,rate_median=5.490469920601689E-4,length_median=2.5147469675527305,height_median=4.12999999,rate_range={2.1727890929559794E-4,0.0019544999412138995},height_range={4.129999989999998,4.129999990000002},height=4.1299999899943245]:1.904948,'DQ431698WG120_Hs_27.98_82.34_2003.65'[&length_range={0.7222116144272528,3.9895999618293647},height_95%_HPD={3.9799999899999996,3.9799999899999996},rate_95%_HPD={2.566096139647988E-4,6.607203659620254E-4},length_95%_HPD={1.9859411164374388,3.2474678271469264},-log_rate=7.7085903360820245,length=2.647116590601318,rate_median=4.390721197494057E-4,length_median=2.6667434492825812,height_median=3.9799999899999996,rate_range={1.4303213720799236E-4,0.0012735715896934326},height_range={3.979999989999998,3.9799999900000014},height=3.9799999900049152]:2.054948)[&length_range={1.168792472583391E-5,2.8731064913862614},rate_95%_HPD={2.1786329309585198E-4,8.889830278881632E-4},length_95%_HPD={2.4167320437928907E-4,0.775485684586954},length=0.32056250919022944,posterior=0.8681669708905755,height_median=6.629483652571706,rate_range={7.393544262230516E-5,0.0022785402174773364},height_range={4.702211604427252,7.912406532569902},height_95%_HPD={5.965941106437438,7.132093433409706},-log_rate=7.548523057565031,rate_median=4.997278598221094E-4,length_median=0.2678763649779312,height=6.59917240895485]:0.507191)[&length_range={5.013722270241772E-6,1.7022153883836024},rate_95%_HPD={1.949639068498954E-4,8.454846233975832E-4},length_95%_HPD={5.013722270241772E-6,0.6075552964448452},length=0.2377935929538493,posterior=0.45667211067345564,height_median=6.804931147255683,rate_range={8.184279027089998E-5,0.001997910973749632},height_range={5.657785128467554,7.8776541129572095},height_95%_HPD={6.352286954514353,7.248320674949391},-log_rate=7.59060099715704,rate_median=4.8001107988056855E-4,length_median=0.1936077285540585,height=6.803343407800453]:0.265984,(((('DQ164186_Cb_40.74_73.79_2002.50'[&length_range={0.13985473222979383,2.2609155956307037},height_95%_HPD={5.13,5.13},rate_95%_HPD={2.4125149908195485E-4,7.522402931689715E-4},length_95%_HPD={0.7144329234676015,1.79766317460924},-log_rate=7.636787201757255,length=1.3205996326607097,rate_median=4.663223368432614E-4,length_median=1.3645102945685674,height_median=5.13,rate_range={1.2768787952485938E-4,0.0015447974258508265},height_range={5.129999999999998,5.130000000000002},height=5.130000000003767]:0.75628,'DQ164190_Cb_40.95_72.64_2003.50'[&length_range={0.8993909868531302,3.4772719447335287},height_95%_HPD={4.13,4.13},rate_95%_HPD={3.858187527647223E-4,9.233411445703387E-4},length_95%_HPD={1.7290237977702025,2.8294827725975162},-log_rate=7.357943007719174,length=2.3366615662861636,rate_median=6.227560682630995E-4,length_median=2.3750875005339727,height_median=4.13,rate_range={2.3187787390706308E-4,0.00164041810167724},height_range={4.129999999999998,4.130000000000002},height=4.130000000003551]:1.75628)[&length_range={2.2762592574387952E-5,1.4471478783138743},rate_95%_HPD={2.3534388605873552E-4,9.427213389624011E-4},length_95%_HPD={2.2762592574387952E-5,0.6650126300177552},length=0.23586149320071048,posterior=0.6661182630415986,height_median=6.429877659199276,rate_range={1.0630542922528333E-4,0.0022438538616959217},height_range={5.269854732229794,7.228288384669817},height_95%_HPD={5.828076089347842,6.8877176595391365},-log_rate=7.503084608882511,rate_median=5.223505334171931E-4,length_median=0.171158386983004,height=6.391721184138008]:0.529375,('AY795965_Hs_43.74_84.63_2002.50'[&length_range={0.37876308051674634,2.681183765502724},height_95%_HPD={5.13,5.13},rate_95%_HPD={3.0559863201749934E-4,8.528428702527145E-4},length_95%_HPD={0.9993724871037086,1.8742278431654587},-log_rate=7.479583368892703,length=1.4668268915859588,rate_median=5.473228074706802E-4,length_median=1.4849414876828906,height_median=5.13,rate_range={1.5571318564753703E-4,0.001727700397407167},height_range={5.129999999999998,5.130000000000002},height=5.130000000003767]:1.238454,'WG142_Hs_41.26_96.12_2006.64'[&length_range={3.131484346133223,7.099586225935972},height_95%_HPD={0.9900000099999993,0.990000010000001},rate_95%_HPD={4.2631963566331136E-4,8.04921895864314E-4},length_95%_HPD={4.946441475257282,6.087887866141469},-log_rate=7.403265747162502,length=5.56265598267769,rate_median=6.029471428839893E-4,length_median=5.5956133797498335,height_median=0.9900000100000002,rate_range={2.756797142164466E-4,0.001368194792636033},height_range={0.9900000099999984,0.9900000100000028},height=0.9900000100012478]:5.378454)[&length_range={1.5227132605488691E-5,0.9311406514695486},rate_95%_HPD={2.4941486746798177E-4,8.693044207496139E-4},length_95%_HPD={1.5227132605488691E-5,0.3184396428672942},length=0.09647917638392876,posterior=0.037803823614180034,height_median=6.513862712941783,rate_range={1.7243325707587528E-4,0.0017320510797020692},height_range={5.623690879630863,7.257132901869893},height_95%_HPD={6.077263535383559,6.996369065804462},-log_rate=7.528550419620144,rate_median=5.12965550553195E-4,length_median=0.05912910599439147,height=6.515915470616493]:0.047202)[&length_range={1.215114903185821E-5,0.36257044976760966},rate_95%_HPD={2.384879568405232E-4,8.897537740458938E-4},length_95%_HPD={1.215114903185821E-5,0.1728161137385813},length=0.05329361193218886,posterior=0.009246805648957633,height_median=6.706755042991599,rate_range={2.1234523145926298E-4,0.001394165608312589},height_range={6.030861747948458,7.221175169132137},height_95%_HPD={6.415655663991804,7.069970663338418},-log_rate=7.545633556009366,rate_median=5.058557367233754E-4,length_median=0.035034717321839715,height=6.7117513582080734]:0.110924,((('DQ431703WG218_Hs_39.07_108.54_2004.57'[&length_range={0.20625595726433987,3.2684081505486624},height_95%_HPD={3.0600000000000005,3.0600000000000005},rate_95%_HPD={2.833294963611516E-4,9.212704476822814E-4},length_95%_HPD={0.5847885344743045,1.9578484688507256},-log_rate=7.45589281920989,length=1.3527144505775661,rate_median=5.527994849044753E-4,length_median=1.4281035249224447,height_median=3.0600000000000005,rate_range={1.4894280177082136E-4,0.0027895511082142678},height_range={3.0599999999999987,3.0600000000000023},height=3.0599999999980447]:1.584431,'DQ431701WG214_Hs_39.07_108.54_2004.53'[&length_range={0.16625595726433984,3.2284081505486624},height_95%_HPD={3.0999999999999996,3.1000000000000005},rate_95%_HPD={2.0747067308030708E-4,7.028027453023572E-4},length_95%_HPD={0.5447885344743044,1.9178484688507256},-log_rate=7.731917301386514,length=1.3127144505775874,rate_median=4.222837811155597E-4,length_median=1.3881035249224447,height_median=3.1000000000000005,rate_range={8.212504511316646E-5,0.0014869685542843846},height_range={3.0999999999999988,3.1000000000000023},height=3.100000000004082]:1.544431)[&length_range={0.4775906313294396,3.784501753064081},rate_95%_HPD={2.4805714862945324E-4,7.073118092938798E-4},length_95%_HPD={1.3823324020575516,2.999041033215386},length=2.1543182187175782,posterior=1.0,height_median=4.488103524922446,rate_range={1.3184842897214353E-4,0.0014954982301353522},height_range={3.26625595726434,6.328408150548663},height_95%_HPD={3.644788534474305,5.017848468850726},-log_rate=7.660502501615829,rate_median=4.577225801698408E-4,length_median=2.119738864980527,height=4.41271445057758]:1.729802,('DQ164195_Cx_40.67_73.56_2002.50'[&length_range={0.28956483517041676,2.4636350871278667},height_95%_HPD={5.13,5.13},rate_95%_HPD={2.6729246621573635E-4,7.730610904282617E-4},length_95%_HPD={0.9698730991278888,1.8704559595604326},-log_rate=7.585877094620285,length=1.449445920350214,rate_median=4.925596427703947E-4,length_median=1.4721382684237732,height_median=5.13,rate_range={1.2715565203269753E-4,0.0016531274396881185},height_range={5.129999999999998,5.130000000000002},height=5.130000000003767]:1.186592,'AY646354_Hs_42.76_75.82_2002.50'[&length_range={0.2349067967722993,2.2793568061072884},height_95%_HPD={5.13,5.13},rate_95%_HPD={2.78125576110216E-4,8.162966140586176E-4},length_95%_HPD={0.8797937202361057,1.8717888730708516},-log_rate=7.5323404068545265,length=1.4157381699742473,rate_median=5.190719375946897E-4,length_median=1.4455232364320034,height_median=5.13,rate_range={1.5888645752571226E-4,0.0015677854647752657},height_range={5.129999999999998,5.130000000000002},height=5.130000000003767]:1.186592)[&length_range={6.608502001625993E-5,0.9610729024801312},rate_95%_HPD={2.250174102688074E-4,9.057008460163237E-4},length_95%_HPD={6.608502001625993E-5,0.3327139319613206},length=0.09948127750629411,posterior=0.06843837064079163,height_median=6.552785041509364,rate_range={1.3515683068479907E-4,0.0019931105601670245},height_range={5.653784469522536,7.134567822668113},height_95%_HPD={6.168275157114426,6.971212349115912},-log_rate=7.5226197008409965,rate_median=5.145121607170386E-4,length_median=0.0599821621222949,height=6.5416898651785615]:0.057641)[&length_range={6.388213853902869E-6,0.7609164016647032},rate_95%_HPD={2.266761165323803E-4,8.722150633835499E-4},length_95%_HPD={6.388213853902869E-6,0.25320328244244017},length=0.07360163327571993,posterior=0.023345182053991737,height_median=6.645010095398959,rate_range={1.2149812634705725E-4,0.0019488111242954892},height_range={5.790281006845581,7.187023953418769},height_95%_HPD={6.3617980623479555,7.024751482136489},-log_rate=7.547608974206898,rate_median=4.994141407609445E-4,length_median=0.04238695139784676,height=6.652087650381706]:0.044218,'DQ080061_Ccs_29.94_91.87_2004.50'[&length_range={1.4647175880195844,4.486553344613975},height_95%_HPD={3.129999999999999,3.129999999999999},rate_95%_HPD={3.3023818222365376E-4,7.30061862944518E-4},length_95%_HPD={2.9643952685447577,3.9124560105591204},-log_rate=7.553319702860576,length=3.452566840744695,rate_median=5.166313218176551E-4,length_median=3.4767086624431456,height_median=3.129999999999999,rate_range={2.240373256873004E-4,0.0013259315066015244},height_range={3.1299999999999972,3.130000000000001},height=3.1300000000031982]:3.288451)[&length_range={1.1651084948383073E-5,0.49416082923033855},rate_95%_HPD={2.1787658275427882E-4,9.042269568797254E-4},length_95%_HPD={1.1651084948383073E-5,0.22583150840514588},length=0.07037444614027347,posterior=0.012393121337304256,height_median=6.748430104097359,rate_range={2.0298458924991543E-4,0.001715556071435362},height_range={6.077738281142008,7.214645335932887},height_95%_HPD={6.429852534710144,7.074929672553014},-log_rate=7.518923880904019,rate_median=5.200354831423281E-4,length_median=0.041874303222543485,height=6.749902335920843]:0.108128)[&length_range={4.376612823264736E-7,0.7620293346424925},rate_95%_HPD={2.3393111696466811E-4,9.212629120746225E-4},length_95%_HPD={4.376612823264736E-7,0.2537111557028826},length=0.08514267629525944,posterior=0.03486165818042079,height_median=6.751558092085608,rate_range={1.3663605781806992E-4,0.0020586324314240934},height_range={6.022842166149304,7.481636771099864},height_95%_HPD={6.389623874320494,7.193769348805436},-log_rate=7.524382299287929,rate_median=5.113386532197129E-4,length_median=0.0600469646271824,height=6.742845103767902]:0.024823,('DQ164206_Cc_29.77_95.31_2004.50'[&length_range={1.6280140265692333,4.282133327060369},height_95%_HPD={3.13000001,3.13000001},rate_95%_HPD={3.6185964209595455E-4,8.003066846230512E-4},length_95%_HPD={2.69511975837095,3.8183885333610474},-log_rate=7.455191173032541,length=3.3132005875394923,rate_median=5.676495477703266E-4,length_median=3.363779963378165,height_median=3.13000001,rate_range={2.3727142663340108E-4,0.0013965717890638107},height_range={3.130000009999998,3.1300000100000016},height=3.1300000099942453]:3.375475,'AY712947_Cc_29.74_95.31_2003.50'[&length_range={0.5106534806054581,3.959586225935972},height_95%_HPD={4.13000001,4.13000001},rate_95%_HPD={3.292728155229707E-4,8.212807927238478E-4},length_95%_HPD={1.7024898480623536,2.8670405619064585},-log_rate=7.482698155680466,length=2.35440011476719,rate_median=5.488956388831076E-4,length_median=2.3984851356779675,height_median=4.13000001,rate_range={2.113873897603265E-4,0.0020568007246743927},height_range={4.130000009999998,4.130000010000002},height=4.130000009999476]:2.375475)[&length_range={4.0452338700980306E-5,1.9787168427534105},rate_95%_HPD={2.3117703911616525E-4,9.377539937409868E-4},length_95%_HPD={0.0015054548692763348,0.6765168297324484},length=0.23246355201506488,posterior=0.5891175905466424,height_median=6.472426777790286,rate_range={8.965203904246786E-5,0.0026082449816147157},height_range={4.758014036569233,7.263044696666421},height_95%_HPD={5.78241152452005,6.93145713464975},-log_rate=7.494208892267702,rate_median=5.262024215163073E-4,length_median=0.1623996482456187,height=6.41793305626139]:0.045927)[&length_range={0.0011119532935826015,1.0112883831595356},rate_95%_HPD={2.2960657091062909E-4,9.270474705379627E-4},length_95%_HPD={0.005701049967923311,0.4828608385929556},length=0.20929942642505805,posterior=0.31901479488903833,height_median=6.801899084407929,rate_range={1.2600792189480602E-4,0.00497160236900615},height_range={6.040809502922357,7.723611552112218},height_95%_HPD={6.381534587647884,7.219223201687186},-log_rate=7.4880394503023195,rate_median=5.343821494100071E-4,length_median=0.17927468471339036,height=6.7971393876661805]:0.25672)[&length_range={2.7507162865703094E-5,1.1463806925014044},rate_95%_HPD={2.177413012399723E-4,8.658873853666798E-4},length_95%_HPD={2.7507162865703094E-5,0.5385555684588503},length=0.21857861888682367,posterior=0.24099337112114516,height_median=6.995203491342883,rate_range={1.1929274668609133E-4,0.0017604562748841338},height_range={6.125930555598275,7.851090282893251},height_95%_HPD={6.58202655355767,7.449746673552918},-log_rate=7.5778295969975975,rate_median=4.8582024626238324E-4,length_median=0.18230525685758048,height=7.001303257234569]:0.149354,((('DQ164193_Cb_44.85_73.66_2002.50'[&length_range={0.2164026478963219,2.363625392052854},height_95%_HPD={5.130000000000001,5.130000000000001},rate_95%_HPD={2.4326812465211831E-4,7.200138632814072E-4},length_95%_HPD={1.0120893631872567,1.9178301553321369},-log_rate=7.65416797918479,length=1.486805691976347,rate_median=4.609355435454237E-4,length_median=1.5037232725469174,height_median=5.130000000000001,rate_range={1.0258522580571697E-4,0.0014367341861670122},height_range={5.129999999999999,5.130000000000003},height=5.130000000003767]:1.460191,(((('AY712948_Cq_29.74_95.31_2003.50'[&length_range={0.555802879864201,3.3092362944993887},height_95%_HPD={4.13,4.13},rate_95%_HPD={2.961534444076671E-4,7.713122305942544E-4},length_95%_HPD={1.5620903204858214,2.8943682883745563},-log_rate=7.56064601987961,length=2.3117231553617543,rate_median=5.065101798651037E-4,length_median=2.3787895068013873,height_median=4.13,rate_range={1.7708251744989672E-4,0.001860764071038598},height_range={4.129999999999998,4.130000000000002},height=4.130000000003551]:2.052264,'DQ164191_Cb_42.23_79.52_2003.50'[&length_range={0.5200263963117875,3.2317879452701446},height_95%_HPD={4.13,4.13},rate_95%_HPD={2.570112056647606E-4,6.792868550966584E-4},length_95%_HPD={1.5504259218595102,2.9150325238056283},-log_rate=7.691961579688831,length=2.3267121979814887,rate_median=4.448745853792995E-4,length_median=2.4001118620418955,height_median=4.13,rate_range={1.5413225811752705E-4,0.0015124998959805415},height_range={4.129999999999998,4.130000000000002},height=4.130000000003551]:2.052264)[&length_range={6.253886332352465E-5,2.022965969590958},rate_95%_HPD={2.05763808164055E-4,8.947381640934005E-4},length_95%_HPD={6.253886332352465E-5,0.9222887843891385},length=0.3106393292225693,posterior=0.5363267364780478,height_median=6.392197700005134,rate_range={8.801367971436148E-5,0.002793667376392738},height_range={4.685802879864201,7.138137782973205},height_95%_HPD={5.541554709604972,6.90825107389371},-log_rate=7.537630965892164,rate_median=5.039037076307856E-4,length_median=0.21423553694156006,height=6.317268702169275]:0.198933,('DQ431699WG124_Hs_27.98_82.34_2003.73'[&length_range={0.750026396311787,3.5892211026327576},height_95%_HPD={3.9000000000000004,3.9000000000000004},rate_95%_HPD={2.261106122870309E-4,5.951373613678224E-4},length_95%_HPD={2.167020156231384,3.1427243758435095},-log_rate=7.820811684226775,length=2.688036485844741,rate_median=3.929049642421781E-4,length_median=2.719182491194298,height_median=3.9000000000000004,rate_range={1.123654312917402E-4,0.0010004962329610394},height_range={3.8999999999999986,3.900000000000002},height=3.9000000000011728]:2.456011,((((('DQ080051_Ct_31.75_110.02_2003.50'[&length_range={0.035373179732565596,1.5826392761499068},height_95%_HPD={4.129999999999999,4.129999999999999},rate_95%_HPD={3.047070397599928E-4,0.0010378568561245863},length_95%_HPD={0.29561042610895516,0.9223593647474413},-log_rate=7.359734241954912,length=0.5892597905150824,rate_median=6.052360965654388E-4,length_median=0.5761672190634548,height_median=4.129999999999999,rate_range={1.628334982251638E-4,0.002282296766501725},height_range={4.129999999999997,4.130000000000001},height=4.130000000003551]:0.471679,('DQ666448_Hs_34.17_111.93_2004.50'[&length_range={0.4577896704661657,2.871547362899877},height_95%_HPD={3.130000000000001,3.130000000000001},rate_95%_HPD={3.9584098543777343E-4,0.0010453095949503166},length_95%_HPD={1.0824661616262299,1.8937530474424644},-log_rate=7.261847971710494,length=1.4793329987946315,rate_median=6.819862702780454E-4,length_median=1.4826952210162054,height_median=3.130000000000001,rate_range={2.2526669542584637E-4,0.0022018203935949667},height_range={3.129999999999999,3.1300000000000026},height=3.1300000000031982]:1.371358,'DQ666451_Hs_34.17_111.93_2005.50'[&length_range={1.4577896704661657,3.78367992665528},height_95%_HPD={2.130000000000001,2.130000000000001},rate_95%_HPD={4.133780113063033E-4,9.300990640512398E-4},length_95%_HPD={2.0440004854096454,2.831540205441831},-log_rate=7.326829097967753,length=2.4631824439731638,rate_median=6.451135148732238E-4,length_median=2.4643781959854065,height_median=2.130000000000001,rate_range={2.3261896105443374E-4,0.0015942960162244394},height_range={2.129999999999999,2.1300000000000026},height=2.1300000000025134]:2.371358)[&length_range={2.844677350744007E-5,1.133462202881152},rate_95%_HPD={2.3446692643321266E-4,9.501122346969466E-4},length_95%_HPD={9.567387937394756E-4,0.44632490016587134},length=0.18025147335646813,posterior=0.5889734844845806,height_median=4.572246704451174,rate_range={9.103560017978843E-5,0.002209093851496042},height_range={3.587789670466167,5.539531862772055},height_95%_HPD={4.167913712571206,4.926352114700751},-log_rate=7.472221457428006,rate_median=5.408832670829983E-4,length_median=0.1477661386232354,height=4.56421998436964]:0.100321)[&length_range={1.6957614460189063E-5,0.6260444548180129},rate_95%_HPD={2.3923923938716504E-4,9.347469715674093E-4},length_95%_HPD={1.6957614460189063E-5,0.24623830248709666},length=0.08172815764481303,posterior=0.03659093092516092,height_median=4.687329257068277,rate_range={1.831864061983891E-4,0.0015116501275397405},height_range={4.323638487665792,5.231460226759333},height_95%_HPD={4.4461895482066875,5.05723678773347},-log_rate=7.498669779225203,rate_median=5.258590054689316E-4,length_median=0.055398382011675906,height=4.712159848086932]:0.160286,'DQ666449_Hs_31.17_100.08_2005.50'[&length_range={1.229918429381176,3.745876864720862},height_95%_HPD={2.13,2.13},rate_95%_HPD={6.52883859941532E-4,0.001390527588358028},length_95%_HPD={2.1571579504218192,2.9579588607919884},-log_rate=6.89715752143672,length=2.539911362714261,rate_median=9.93742542647557E-4,length_median=2.538596711307453,height_median=2.13,rate_range={4.204493247290051E-4,0.002163339116129329},height_range={2.129999999999998,2.1300000000000017},height=2.1300000000025134]:2.631965)[&length_range={1.4448203055028586E-4,0.7323024894911079},rate_95%_HPD={2.0757955816268014E-4,9.234374107343139E-4},length_95%_HPD={1.4448203055028586E-4,0.2697411226496529},length=0.09712195254083061,posterior=0.006184551830146988,height_median=4.720302484127039,rate_range={2.0757955816268014E-4,0.0017871671213750974},height_range={4.4491897608938755,5.228661931939993},height_95%_HPD={4.484880669569982,5.063601916157251},-log_rate=7.513297598033488,rate_median=5.207077877074474E-4,length_median=0.06419936168698914,height=4.728056264038656]:0.106285,(((('DQ431704WG219_Hs_39.07_108.54_2004.57'[&length_range={0.4402446016873429,2.8611501872464267},height_95%_HPD={3.0599999899999997,3.0599999899999997},rate_95%_HPD={2.9004267499842945E-4,7.836897908863257E-4},length_95%_HPD={1.2262894589124151,1.9903004564151026},-log_rate=7.55478142036815,length=1.5971945219952082,rate_median=5.107924556925305E-4,length_median=1.5943949870665302,height_median=3.0599999899999997,rate_range={1.4365067519647002E-4,0.0013679685935898398},height_range={3.059999989999998,3.0599999900000014},height=3.059999989993417]:1.450905,'DQ431702WG216_Hs_39.07_108.54_2004.57'[&length_range={0.3594531373335639,2.5048052787809034},height_95%_HPD={3.0599999899999997,3.0599999899999997},rate_95%_HPD={2.4964052990642357E-4,7.067797094334251E-4},length_95%_HPD={1.2436270328747856,1.9739047605390851},-log_rate=7.666885619198651,length=1.5908264845086155,rate_median=4.561687032755931E-4,length_median=1.5907414773719601,height_median=3.0599999899999997,rate_range={1.2481983134100615E-4,0.0012248041303416998},height_range={3.059999989999998,3.0599999900000014},height=3.059999989993417]:1.450905)[&length_range={6.376445050193524E-6,1.3100642894606085},rate_95%_HPD={2.1778425196685287E-4,9.011945241686951E-4},length_95%_HPD={6.196173153227846E-5,0.48607303653786627},length=0.14874288012942358,posterior=0.10901623594965895,height_median=4.5311380719111245,rate_range={1.2468377352333262E-4,0.0019410922756123942},height_range={3.500244591687343,5.083830851280051},height_95%_HPD={4.127745124403498,4.9393304943795275},-log_rate=7.536564594696615,rate_median=5.077232514123035E-4,length_median=0.09423302586909843,height=4.524743711871441]:0.029835,('WG132_Hs_33.95_118.20_2005.76'[&length_range={1.3596510285207044,4.0555009108906},height_95%_HPD={1.8699999899999984,1.8699999899999984},rate_95%_HPD={4.835551947231331E-4,0.0010545373825665868},length_95%_HPD={2.273616186010571,3.194055468587977},-log_rate=7.1811429011250585,length=2.746272856145753,rate_median=7.472545866839099E-4,length_median=2.754861678108518,height_median=1.8699999899999984,rate_range={3.0443237507643924E-4,0.0018853717381450252},height_range={1.8699999899999966,1.8699999900000002},height=1.869999990001055]:2.459781,('WG011_Hs_31.78_106.50_2006.66'[&length_range={0.1682815416025194,3.6357723428882407},height_95%_HPD={0.969999989999998,0.9699999899999998},rate_95%_HPD={2.52182682481466E-4,8.377028860067228E-4},length_95%_HPD={0.6093120904159537,2.433295663365623},-log_rate=7.555385766210075,length=1.4934350782604786,rate_median=5.010277835399357E-4,length_median=1.4643921948258567,height_median=0.9699999899999989,rate_range={1.4111762228405877E-4,0.0019143156402243937},height_range={0.9699999899999963,0.9699999900000016},height=0.9699999899995492]:1.1439,'WG013_Hs_31.84_106.53_2007.48'[&length_range={0.9882815416025188,4.45577234288824},height_95%_HPD={0.14999998999999953,0.14999998999999953},rate_95%_HPD={2.9572069863784036E-4,8.068758320661829E-4},length_95%_HPD={1.429312090415953,3.2532956633656225},-log_rate=7.5350904294789025,length=2.3134350782604987,rate_median=5.191503854889881E-4,length_median=2.2843921948258563,height_median=0.14999998999999953,rate_range={1.8248501619794004E-4,0.0015300860543929345},height_range={0.14999998999999775,0.1499999900000013},height=0.14999999000016856]:1.9639)[&length_range={0.26589801841823313,3.9982731784818792},rate_95%_HPD={2.6454733756298626E-4,7.748118569434322E-4},length_95%_HPD={1.1391687297792874,3.063996199113471},length=2.1327220261786293,posterior=1.0,height_median=2.434392184825856,rate_range={1.298367421938471E-4,0.0015857276680926098},height_range={1.1382815316025194,4.60577233288824},height_95%_HPD={1.5793120804159528,3.403295653365622},-log_rate=7.598086461203704,rate_median=4.8382007047194565E-4,length_median=2.153119720116784,height=2.463435068260503]:2.215882)[&length_range={7.120348652289721E-5,1.8117911439217367},rate_95%_HPD={2.2275313930779342E-4,9.263087216821154E-4},length_95%_HPD={1.7293649561711533E-4,0.5778913607146503},length=0.2127617366605717,posterior=0.27775242578537807,height_median=4.530550664366161,rate_range={1.2447641095968237E-4,0.0026430827944931394},height_range={3.229651018520703,5.208133249181354},height_95%_HPD={3.9553644883195886,4.9392251439774615},-log_rate=7.491699568307961,rate_median=5.29925800317333E-4,length_median=0.1626928818216733,height=4.49464495404894]:0.210958)[&length_range={1.0345222372176721E-4,0.6589112864680366},rate_95%_HPD={2.2215659382153325E-4,8.603337508898258E-4},length_95%_HPD={1.0345222372176721E-4,0.31637892309399884},length=0.09882950744431207,posterior=0.014758862522816793,height_median=4.583852790566522,rate_range={9.879041931094112E-5,0.0012622035977377342},height_range={4.029649460654742,5.230343454687858},height_95%_HPD={4.279718418833368,4.878934516817623},-log_rate=7.547433299398252,rate_median=5.026180130151284E-4,length_median=0.0627759540138424,height=4.596951721001638]:0.19881,('DQ080053_Ct_35.61_109.46_2003.50'[&length_range={0.029398162218295276,1.817156795910745},height_95%_HPD={4.12999999,4.12999999},rate_95%_HPD={2.557124058596085E-4,8.954732934101351E-4},length_95%_HPD={0.2627287247950161,0.8894736011081967},-log_rate=7.503690056540867,length=0.5589430429816116,rate_median=5.275390694118648E-4,length_median=0.5497230910814532,height_median=4.12999999,rate_range={1.1166829137199675E-4,0.0020960517460483744},height_range={4.129999989999998,4.129999990000002},height=4.1299999899943245]:0.55957,('WG124_Hs_32.31_111.21_2005.69'[&length_range={1.4780967054853376,3.551423354020585},height_95%_HPD={1.9399999999999995,1.9399999999999995},rate_95%_HPD={3.935001587220106E-4,8.763492295494422E-4},length_95%_HPD={2.3538188348616407,3.0243956419640368},-log_rate=7.381514360100796,length=2.677629051898502,rate_median=6.123374996476241E-4,length_median=2.6670887958306366,height_median=1.9399999999999995,rate_range={2.472044744277941E-4,0.0013882449879964256},height_range={1.9399999999999977,1.9400000000000013},height=1.94000000000174]:2.650306,'DQ080052_Ct_33.38_112.57_2003.50'[&length_range={0.012208166971497292,1.7016405123105258},height_95%_HPD={4.129999999999999,4.129999999999999},rate_95%_HPD={2.700776827495247E-4,9.583327848706626E-4},length_95%_HPD={0.1715831201674316,0.7994650857590724},-log_rate=7.44018520360628,length=0.4810411774336977,rate_median=5.604507587647655E-4,length_median=0.4689180491760241,height_median=4.129999999999999,rate_range={1.4010336821424906E-4,0.0025588247402029505},height_range={4.129999999999997,4.130000000000001},height=4.130000000003551]:0.460306)[&length_range={1.2138423604213244E-4,1.012748080546002},rate_95%_HPD={2.3987375068462388E-4,9.568452775893119E-4},length_95%_HPD={6.121157837553071E-4,0.38808891532614176},length=0.1665268773652241,posterior=0.6477807666442502,height_median=4.56646864212574,rate_range={1.3466729697411453E-4,0.002943402877835301},height_range={4.142208166971496,5.334464273953462},height_95%_HPD={4.301524926073839,4.8684670679583295},-log_rate=7.466211509217291,rate_median=5.422416210239857E-4,length_median=0.1413287302701911,height=4.5739411086930994]:0.099264)[&length_range={1.2603570471725334E-6,0.7634889146333226},rate_95%_HPD={2.4083938754317763E-4,9.322846206419338E-4},length_95%_HPD={1.2603570471725334E-6,0.2496827750299424},length=0.08239540509744897,posterior=0.054556153328850034,height_median=4.686271398806659,rate_range={1.5054668254371097E-4,0.0017042905706194111},height_range={4.302330065968931,5.257552470431952},height_95%_HPD={4.470880235829324,5.018926729753413},-log_rate=7.508113393511823,rate_median=5.267465044266915E-4,length_median=0.056576206153279074,height=4.702370886926306]:0.04998)[&length_range={5.3482478912236786E-5,0.3964833104308898},rate_95%_HPD={2.7434734190602555E-4,8.771894980526619E-4},length_95%_HPD={5.3482478912236786E-5,0.24238704406494005},length=0.07945350627712307,posterior=0.00997934479777116,height_median=4.807820924571457,rate_range={1.9415372647297143E-4,0.0016352444934469414},height_range={4.348405917241192,5.3709190542241325},height_95%_HPD={4.542238881837196,5.109838923098162},-log_rate=7.516372685051202,rate_median=5.192161108971619E-4,length_median=0.054183030514752595,height=4.809292264123392]:0.030323,((('WG149_Hs_34.24_118.52_2007.63'[&length_range={2.336752371259986,5.2333827435818705},rate_95%_HPD={3.127276298734137E-4,6.605010852611202E-4},length_95%_HPD={3.7596330837872585,4.953311375157962},-log_rate=7.641393412919558,length=4.461707345586802,rate_median=4.732172489420774E-4,length_median=4.5313542422979936,rate_range={1.9110533967510047E-4,0.0010345524526950071},height=0.0]:4.626499,(('WG009_Hs_32.28_106.74_2005.67'[&length_range={0.9581749923545764,3.278601874830331},height_95%_HPD={1.959999999999999,1.959999999999999},rate_95%_HPD={3.720351598045089E-4,8.548325891421983E-4},length_95%_HPD={2.2191823829026367,2.9929492738129957},-log_rate=7.416058828531449,length=2.615367276803531,rate_median=5.896559060813947E-4,length_median=2.6262201384490744,height_median=1.959999999999999,rate_range={2.1401567324243678E-4,0.0014899503955176075},height_range={1.9599999999999973,1.9600000000000009},height=1.9600000000006612]:2.525694,'DQ164201_Hs_34.17_111.93_2004.50'[&length_range={0.5376076937243397,2.4371022571724144},height_95%_HPD={3.129999999999999,3.129999999999999},rate_95%_HPD={4.529953393175347E-4,0.0011718822453077643},length_95%_HPD={1.1627669435229286,1.818515197702168},-log_rate=7.140061006616966,length=1.4812795308839577,rate_median=7.689722373997981E-4,length_median=1.4826700730809144,height_median=3.129999999999999,rate_range={2.2858722972157275E-4,0.0023283898125562087},height_range={3.1299999999999972,3.130000000000001},height=3.1300000000031982]:1.355694)[&length_range={7.431702480964475E-6,0.9529632794934111},rate_95%_HPD={2.285055530216674E-4,9.3603821875225E-4},length_95%_HPD={7.431702480964475E-6,0.2409660883929865},length=0.07358250660810794,posterior=0.14500672494956288,height_median=4.577151481100079,rate_range={1.0829552219309246E-4,0.0027586141122979586},height_range={3.735213332150427,5.073134969772206},height_95%_HPD={4.248276177796517,4.941778898838965},-log_rate=7.512983678648628,rate_median=5.170670619050557E-4,length_median=0.04445213696813877,height=4.577467611314226]:0.066418,'WG007_Hs_31.82_106.56_2005.59'[&length_range={1.1051620775689077,3.1573334363107746},height_95%_HPD={2.039999989999999,2.039999989999999},rate_95%_HPD={4.0725271107199933E-4,9.285420925753159E-4},length_95%_HPD={2.1908301160211927,2.9316021881276386},-log_rate=7.3223448361628005,length=2.5451848449386087,rate_median=6.488724050918071E-4,length_median=2.5552596282080597,height_median=2.039999989999999,rate_range={2.3707219303542395E-4,0.001793669759760731},height_range={2.0399999899999974,2.039999990000001},height=2.039999989997133]:2.512112)[&length_range={5.3023321200385E-7,0.5945596720740016},rate_95%_HPD={2.3899693827029983E-4,9.408154145879702E-4},length_95%_HPD={5.3023321200385E-7,0.17833396237253307},length=0.05835750160064457,posterior=0.06379095013930253,height_median=4.631206476535251,rate_range={1.0650936128610338E-4,0.002182254734847454},height_range={3.81575884010366,5.08813629019889},height_95%_HPD={4.354268124019802,4.893864467538915},-log_rate=7.493522707384837,rate_median=5.274268593086897E-4,length_median=0.039055677631258945,height=4.628197845490985]:0.074387)[&length_range={2.076094548719709E-6,0.47646348089751767},rate_95%_HPD={2.1234574609589837E-4,9.020048684465565E-4},length_95%_HPD={2.076094548719709E-6,0.17230471785582857},length=0.05659214236309129,posterior=0.06092083773657412,height_median=4.63465445195709,rate_range={1.2843349872155468E-4,0.001725251425330393},height_range={3.9897513861539693,5.0609828519848215},height_95%_HPD={4.408993247376,4.931383533129941},-log_rate=7.504136798334936,rate_median=5.209924706515294E-4,length_median=0.0386035857143705,height=4.640744639589582]:0.037234,('DQ431712WG252_Hs_33.41_111.93_2004.57'[&length_range={0.39638769137532925,2.213601092324656},height_95%_HPD={3.0599999999999987,3.0599999999999987},rate_95%_HPD={3.462551507361476E-4,9.496765667118107E-4},length_95%_HPD={0.9958144848103005,1.8661961859198826},-log_rate=7.368055624824496,length=1.468250301621104,rate_median=6.114796737405599E-4,length_median=1.4910482627494592,height_median=3.0599999999999987,rate_range={2.186339238804078E-4,0.001936189360803488},height_range={3.059999999999997,3.0600000000000005},height=3.0599999999980447]:1.572978,'WG144_Hs_32.24_110.92_2006.67'[&length_range={1.376752371259987,4.237611360014166},height_95%_HPD={0.9599999999999991,0.9599999999999991},rate_95%_HPD={3.5151823833926547E-4,7.749836654346686E-4},length_95%_HPD={2.7817618093123135,3.9415542161452235},-log_rate=7.508804297060212,length=3.451616846013836,rate_median=5.383295616293177E-4,length_median=3.5245961998946775,height_median=0.9599999999999991,rate_range={2.283509691284861E-4,0.0016610890507064388},height_range={0.9599999999999973,0.9600000000000009},height=0.960000000000531]:3.672978)[&length_range={1.8038370347639443E-5,1.2083274413052365},rate_95%_HPD={2.196797577014995E-4,9.275127143170949E-4},length_95%_HPD={5.7712140307586424E-5,0.567270838424454},length=0.19943766602749427,posterior=0.3533720818522432,height_median=4.468197255968835,rate_range={1.0877982203527809E-4,0.0022599811203049824},height_range={3.456387691375328,5.096646755550966},height_95%_HPD={3.9497535042972363,4.847575827321136},-log_rate=7.490081116726137,rate_median=5.311718089706997E-4,length_median=0.14198750448464903,height=4.42859694365985]:0.030755)[&length_range={2.385536627080853E-4,1.1450906913050787},rate_95%_HPD={2.4767967109760137E-4,9.899843842354188E-4},length_95%_HPD={0.0014730674044205472,0.3145771173949523},length=0.12735688003406853,posterior=0.993563262561245,height_median=4.703173175390647,rate_range={1.0962135468987026E-4,0.0033663581173778005},height_range={3.9344811367071397,5.567102257172413},height_95%_HPD={4.430964086793764,5.002485268140586},-log_rate=7.44060078983827,rate_median=5.567275945781911E-4,length_median=0.10393349819809927,height=4.708294654596699]:0.070271,'DQ431711WG251_Hs_33.41_111.93_2004.50'[&length_range={0.5510144585859162,2.6679659729521177},height_95%_HPD={3.13,3.13},rate_95%_HPD={4.3067753203809964E-4,0.0011101512290462867},length_95%_HPD={1.2122305455354878,1.9343546204510922},-log_rate=7.197754951225904,length=1.5470596790956825,rate_median=7.283651813719011E-4,length_median=1.540295959169831,height_median=3.13,rate_range={2.866144554062807E-4,0.002141152871375621},height_range={3.129999999999998,3.1300000000000017},height=3.1300000000031982]:1.604003)[&length_range={1.720978107133675E-5,0.5887871659279558},rate_95%_HPD={2.707825507203477E-4,9.281480702314107E-4},length_95%_HPD={1.720978107133675E-5,0.2089575181208252},length=0.06821341944384775,posterior=0.036350754155058125,height_median=4.803991500475216,rate_range={1.6524104993253773E-4,0.001810740119010177},height_range={4.379552452754274,5.316586854141045},height_95%_HPD={4.525383933283708,5.10279484696977},-log_rate=7.510237713862102,rate_median=5.161924509834791E-4,length_median=0.04703751841239967,height=4.803506947616283]:0.03587)[&length_range={1.0499744003045208E-4,0.6187652707372511},rate_95%_HPD={1.7305498402904812E-4,9.03748852170828E-4},length_95%_HPD={1.0499744003045208E-4,0.20982493021603865},length=0.07958235166397543,posterior=0.004647420501489096,height_median=4.813700350284327,rate_range={1.7305498402904812E-4,0.002474235471001888},height_range={4.538718551539485,5.198369290710453},height_95%_HPD={4.588117700398477,5.082997260161042},-log_rate=7.48022745505304,rate_median=5.203832649005394E-4,length_median=0.06392713609119927,height=4.8264000796585105]:0.098377)[&length_range={0.06776965032033111,1.9779081011313933},rate_95%_HPD={2.7413101768186557E-4,9.63520967576002E-4},length_95%_HPD={0.3292711759001934,1.549317538060115},length=0.9006937988727781,posterior=1.0,height_median=4.967556727586546,rate_range={1.3215026989254897E-4,0.002624492715130673},height_range={4.395214587362606,6.001547362899878},height_95%_HPD={4.645994635967791,5.301511145514886},-log_rate=7.425757418996334,rate_median=5.676087099722941E-4,length_median=0.8685558879167443,height=4.97378399851914]:0.950136,(('DQ431707WG237_Hs_35.20_106.64_2004.58'[&length_range={0.06256299267325582,2.2497205142502414},height_95%_HPD={3.049999999999999,3.0500000000000007},rate_95%_HPD={1.734758744763412E-4,7.003622149703083E-4},length_95%_HPD={0.13432775755145387,1.3669379180667978},-log_rate=7.754751820807533,length=0.6296882807715553,rate_median=4.1299044131904523E-4,length_median=0.5595116808109544,height_median=3.05,rate_range={6.780705537122187E-5,0.0015899704266301897},height_range={3.049999999999997,3.0500000000000025},height=3.0499999999954266]:1.353758,'DQ431706WG236_Hs_35.20_106.64_2004.57'[&length_range={0.05256299267325604,2.2397205142502417},height_95%_HPD={3.0599999999999987,3.0600000000000005},rate_95%_HPD={2.785578057036935E-4,0.001063300595906018},length_95%_HPD={0.12432775755145409,1.356937918066798},-log_rate=7.354987684595075,length=0.6196882807715414,rate_median=6.057110392155914E-4,length_median=0.5495116808109546,height_median=3.0599999999999996,rate_range={1.4239017924542262E-4,0.0025056467676127818},height_range={3.059999999999997,3.0600000000000023},height=3.0599999999980447]:1.343758)[&length_range={0.33189323783093716,3.7922129873759225},rate_95%_HPD={2.270076680506129E-4,6.854839706219997E-4},length_95%_HPD={1.2253619674103557,3.0851286006179266},length=2.176183246044599,posterior=1.0,height_median=3.6095116808109537,rate_range={1.1745828218280331E-4,0.0015553012396879165},height_range={3.112562992673256,5.299720514250241},height_95%_HPD={3.184327757551454,4.416937918066798},-log_rate=7.70845592965762,rate_median=4.346400406592399E-4,length_median=2.186666497482622,height=3.6796882807715283]:1.366366,(((('DQ080066_Px_30.30_114.94_2003.50'[&length_range={1.1380246192516097E-5,1.0335474010054648},height_95%_HPD={4.130000009999999,4.130000009999999},rate_95%_HPD={2.0747043168027143E-4,8.378650152401808E-4},length_95%_HPD={1.1380246192516097E-5,0.5736327598588744},-log_rate=7.612183673830649,length=0.2633530154239851,rate_median=4.711428080549256E-4,length_median=0.24869685920747964,height_median=4.130000009999999,rate_range={8.738750408270594E-5,0.0020692983264261485},height_range={4.130000009999997,4.130000010000001},height=4.130000009999476]:0.372322,'DQ080067_Bvs_30.30_114.94_2003.50'[&length_range={0.0013061388636144144,1.0192424496919106},height_95%_HPD={4.130000009999999,4.130000009999999},rate_95%_HPD={2.2154297041854728E-4,8.586397827984959E-4},length_95%_HPD={0.032227016498326044,0.648772165853372},-log_rate=7.56816471066139,length=0.353945875385019,rate_median=4.935173944059376E-4,length_median=0.35668738472330785,height_median=4.130000009999999,rate_range={9.355076281488623E-5,0.0023109500340055883},height_range={4.130000009999997,4.130000010000001},height=4.130000009999476]:0.372322)[&length_range={8.341717689042127E-6,0.769445276479586},rate_95%_HPD={2.1702467570570747E-4,8.784139406239625E-4},length_95%_HPD={4.965580057625374E-5,0.43471993637242523},length=0.14846618850842663,posterior=0.1327577096743203,height_median=4.349739163201805,rate_range={1.0035954112439564E-4,0.0015870780970562814},height_range={4.132370387003151,4.949980761302426},height_95%_HPD={4.134495879537159,4.6691532491767145},-log_rate=7.549465325416742,rate_median=4.963401621373991E-4,length_median=0.10317538654497227,height=4.375357616004394]:0.083114,('DQ080063_Cl_30.30_114.94_2003.50'[&length_range={0.011102292436752315,1.0307461763582744},height_95%_HPD={4.129999999999999,4.129999999999999},rate_95%_HPD={2.4342731356999815E-4,8.999845330536548E-4},length_95%_HPD={0.10718483167306037,0.6950329872508263},-log_rate=7.509747559339914,length=0.411353110863929,rate_median=5.227648643947788E-4,length_median=0.41137784501326324,height_median=4.129999999999999,rate_range={1.1360856098747955E-4,0.002751866568012915},height_range={4.129999999999997,4.130000000000001},height=4.130000000003551]:0.365245,('DQ080065_Qq_30.30_114.94_2003.50'[&length_range={4.065299367832509E-4,0.9877014432794837},height_95%_HPD={4.130000009999999,4.130000009999999},rate_95%_HPD={2.1913555068731391E-4,8.551881191692497E-4},length_95%_HPD={0.02738533739673432,0.6344983155757573},-log_rate=7.563796634626575,length=0.3468371448205476,rate_median=4.95748617502163E-4,length_median=0.3499070143563565,height_median=4.130000009999999,rate_range={8.219627502007495E-5,0.002073563536312983},height_range={4.130000009999997,4.130000010000001},height=4.130000009999476]:0.140641,'DQ080068_Ah_30.30_114.94_2003.50'[&length_range={1.1380246192516097E-5,1.003568660531979},height_95%_HPD={4.130000009999999,4.130000009999999},rate_95%_HPD={2.0076699412615922E-4,8.248136656826501E-4},length_95%_HPD={1.1380246192516097E-5,0.5817280975133228},-log_rate=7.6140956781490665,length=0.2647600048895562,rate_median=4.693693403672135E-4,length_median=0.24716917351056056,height_median=4.130000009999999,rate_range={9.506567943679937E-5,0.002548791402447042},height_range={4.130000009999997,4.130000010000001},height=4.130000009999476]:0.140641)[&length_range={2.6562544843677927E-5,0.7743294724460794},rate_95%_HPD={2.1001660356222777E-4,9.066636754714995E-4},length_95%_HPD={3.1530006470603666E-5,0.4209675473342367},length=0.14633987275764243,posterior=0.15593476798924008,height_median=4.361496415330216,rate_range={8.691815255653721E-5,0.002065720137268481},height_range={4.130406539936782,4.9586244378457085},height_95%_HPD={4.137130049101409,4.650836026976115},-log_rate=7.547152122173456,rate_median=4.976706126646408E-4,length_median=0.10401251806238854,height=4.381000764708784]:0.224604)[&length_range={1.7257425255046144E-5,0.6848229964906762},rate_95%_HPD={2.1799330970638563E-4,9.067712081805403E-4},length_95%_HPD={1.7257425255046144E-5,0.24937919826735477},length=0.07846932588242442,posterior=0.044012393121337305,height_median=4.511143091989525,rate_range={1.6692783721055098E-4,0.0014032443531699305},height_range={4.162289562887331,5.003455205666694},height_95%_HPD={4.265026159752111,4.786266095999309},-log_rate=7.508239911794951,rate_median=5.208251811490218E-4,length_median=0.047424347196312056,height=4.5158381349172245]:0.09019)[&length_range={6.8589174482269755E-6,0.7247593351978123},rate_95%_HPD={2.2021728154282582E-4,9.175483567841523E-4},length_95%_HPD={6.8589174482269755E-6,0.25366321855067486},length=0.08332833275224727,posterior=0.30975598040157554,height_median=4.595311266635063,rate_range={9.430251778319332E-5,0.00240845972384753},height_range={4.19034659927252,5.163547411005464},height_95%_HPD={4.367491325690642,4.85987931163019},-log_rate=7.518431908655765,rate_median=5.144174077078732E-4,length_median=0.05818405121734749,height=4.600354171513035]:0.002472,('DQ080064_Fa_30.30_114.94_2003.50'[&length_range={0.03625956481182424,0.88014290414214},height_95%_HPD={4.129999999999999,4.129999999999999},rate_95%_HPD={1.9406578769336018E-4,7.647755658436321E-4},length_95%_HPD={0.12580380589564122,0.6024518033526061},-log_rate=7.6658981483011415,length=0.3611257651827399,rate_median=4.500511659004067E-4,length_median=0.3532077932967903,height_median=4.129999999999999,rate_range={9.767546929242388E-5,0.0017445183656047867},height_range={4.129999999999997,4.130000000000001},height=4.130000000003551]:0.401755,'DQ080070_Qq_29.35_111.68_2003.50'[&length_range={0.03625956481182424,0.88014290414214},height_95%_HPD={4.129999999999999,4.129999999999999},rate_95%_HPD={3.3306568506885577E-4,0.0012114646662251586},length_95%_HPD={0.12580380589564122,0.6024518033526061},-log_rate=7.228625902954645,length=0.3611257651827399,rate_median=6.839157122560165E-4,length_median=0.3532077932967903,height_median=4.129999999999999,rate_range={1.839101792523517E-4,0.003729273310046019},height_range={4.129999999999997,4.130000000000001},height=4.130000000003551]:0.401755)[&length_range={4.3348074569848905E-4,0.7488470781763725},rate_95%_HPD={2.5014318085357775E-4,9.97492296449319E-4},length_95%_HPD={0.0024228912978383477,0.3198920457322538},length=0.12997944742554937,posterior=1.0,height_median=4.483207793296789,rate_range={1.1350847008550845E-4,0.003130429953963169},height_range={4.166259564811823,5.010142904142139},height_95%_HPD={4.25580380589564,4.732451803352605},-log_rate=7.443930734463192,rate_median=5.525960801598E-4,length_median=0.10680458032846385,height=4.491125765182742]:0.056153)[&length_range={0.00809055732592423,1.5133928155273093},rate_95%_HPD={2.782560172292846E-4,0.0010783359679830437},length_95%_HPD={0.04342125713741307,0.5746663399329721},length=0.28203178589351496,posterior=1.0,height_median=4.667757737366684,rate_range={1.3036453020715517E-4,0.002894416087660813},height_range={4.289380789573917,5.318177813686925},height_95%_HPD={4.444443931141783,4.923713446776196},-log_rate=7.346298307732777,rate_median=6.098672837878685E-4,length_median=0.2543158373755112,height=4.6746502420737235]:0.129126,'DQ080069_Ec_24.93_98.64_2003.50'[&length_range={0.2850986376274758,2.0483105374043467},height_95%_HPD={4.13,4.13},rate_95%_HPD={2.490959188846498E-4,8.335837439816601E-4},length_95%_HPD={0.4958329320923207,1.21277718078057},-log_rate=7.546632138023405,length=0.8266820279672694,rate_median=5.083364710555124E-4,length_median=0.8066060062972369,height_median=4.13,rate_range={1.3407352425522627E-4,0.0016409303118056575},height_range={4.129999999999998,4.130000000000002},height=4.130000000003551]:0.587033)[&length_range={0.20131839431805698,2.1552490867581806},rate_95%_HPD={3.390124166031993E-4,0.0011368987554365253},length_95%_HPD={0.49281942935879286,1.654942228680671},length=1.037239019316718,posterior=1.0,height_median=4.936606006297237,rate_range={2.1225845369420823E-4,0.0027843222465101856},height_range={4.415098637627476,6.1783105374043465},height_95%_HPD={4.625832932092321,5.34277718078057},-log_rate=7.250810802016417,rate_median=6.74950171772856E-4,length_median=1.0102723355199288,height=4.956682027967302]:1.05309)[&length_range={2.989298291566911E-6,1.1822797397656206},rate_95%_HPD={2.1056981071674788E-4,8.986678854222037E-4},length_95%_HPD={2.989298291566911E-6,0.35409776234048973},length=0.11300266746876762,posterior=0.22084254010952062,height_median=5.874088220507209,rate_range={1.0868087395497463E-4,0.0019288152473685908},height_range={4.906017729547832,6.989416575670488},height_95%_HPD={5.338932364164541,6.585658158298364},-log_rate=7.529316106486138,rate_median=5.067868449788225E-4,length_median=0.07572093399004398,height=5.906694271462067]:0.048263)[&length_range={1.372362502110036E-4,1.5023949861080643},rate_95%_HPD={2.5059596832375033E-4,9.7745406364025E-4},length_95%_HPD={0.01878173160629082,0.6896116408615374},length=0.3076019914375768,posterior=0.8972763954270343,height_median=6.0081850711717575,rate_range={1.3419447778549655E-4,0.0025462538012820924},height_range={5.037442852893256,7.071881917586271},height_95%_HPD={5.449985531508185,6.670044425391916},-log_rate=7.4468289600866555,rate_median=5.513067457475039E-4,length_median=0.270138442105174,height=6.0300029130296835]:0.15545,'DQ666452_Hs_44.22_100.25_2005.50'[&length_range={2.232135702295829,5.339839516467768},height_95%_HPD={2.129999999999999,2.129999999999999},rate_95%_HPD={3.584736655479673E-4,7.74579932017437E-4},length_95%_HPD={3.3969963790172493,4.808678495668181},-log_rate=7.503170520406353,length=4.13537470503885,rate_median=5.408143584401906E-4,length_median=4.18309067403045,height_median=2.129999999999999,rate_range={2.1624645015515503E-4,0.001331567096391795},height_range={2.1299999999999972,2.130000000000001},height=2.1300000000025134]:3.843836)[&length_range={9.232469279316646E-4,1.6676070662277551},rate_95%_HPD={2.7178504037085095E-4,0.0010454723551196132},length_95%_HPD={0.02382483767887411,0.826024496592356},length=0.3713014746447312,posterior=0.998102603516188,height_median=6.327615873620071,rate_range={1.2339218821565945E-4,0.003820899553090606},height_range={5.078250862822259,7.469839516467767},height_95%_HPD={5.713003435136509,6.857627891337649},-log_rate=7.376750813694547,rate_median=5.926052848662408E-4,length_median=0.3213343789666534,height=6.3118868339057705]:0.382175)[&length_range={1.2671013980281032E-5,0.6610437400410527},rate_95%_HPD={2.2249913088584174E-4,9.275534372314129E-4},length_95%_HPD={1.2671013980281032E-5,0.20554304125253342},length=0.06101247746141065,posterior=0.04203093476798924,height_median=6.686685938892756,rate_range={1.3078626769343744E-4,0.0017054742925375144},height_range={5.899044364164937,7.211038117855744},height_95%_HPD={6.28521892271187,6.9900140609056685},-log_rate=7.514965002562215,rate_median=5.170056298375177E-4,length_median=0.035467489482008396,height=6.662768172639097]:0.025186)[&length_range={4.7785004333000813E-5,0.4681097542038959},rate_95%_HPD={2.2201867347975521E-4,9.82909422124673E-4},length_95%_HPD={4.7785004333000813E-5,0.1687559527844158},length=0.06150332126999647,posterior=0.01270535113843789,height_median=6.655196131469322,rate_range={1.7007156077125841E-4,0.001495989972612871},height_range={6.223133369615941,7.072228122251872},height_95%_HPD={6.342212946095181,6.912239292615644},-log_rate=7.49923354821505,rate_median=5.287089289177112E-4,length_median=0.045591013351901744,height=6.638313868080585]:0.038271,'DQ431695WG082_Hs_42.08_87.82_2003.50'[&length_range={0.6144259024565821,3.404599076049343},height_95%_HPD={4.13,4.13},rate_95%_HPD={2.911437120708339E-4,7.296900505448563E-4},length_95%_HPD={2.0056841310089464,2.926068088004337},-log_rate=7.589828570023343,length=2.48561410831358,rate_median=4.94527839316497E-4,length_median=2.507640537631458,height_median=4.13,rate_range={1.4983545303863912E-4,0.0013588610198142523},height_range={4.129999999999998,4.130000000000002},height=4.130000000003551]:2.289467)[&length_range={4.501372494036815E-5,0.5588501615797314},rate_95%_HPD={2.1298351648079317E-4,8.874083771519334E-4},length_95%_HPD={4.501372494036815E-5,0.231748351705793},length=0.08191321901452732,posterior=0.017977231242194254,height_median=6.642060331484913,rate_range={1.6140683333879227E-4,0.0015997480648424313},height_range={6.190921694702357,7.164116939023732},height_95%_HPD={6.359861489846961,6.9468347968947555},-log_rate=7.51812337550409,rate_median=5.155021929007027E-4,length_median=0.05785504141938258,height=6.653257716978757]:0.144804,(('DQ164196_Hs_32.68_83.25_2002.50'[&length_range={0.003514971612661455,1.1525790787227423},height_95%_HPD={5.130000000000001,5.130000000000001},rate_95%_HPD={2.6088717835726495E-4,0.001042923898751468},length_95%_HPD={0.018512716210512536,0.44938825096270474},-log_rate=7.387525714351296,length=0.19981239039325227,rate_median=5.850827754432217E-4,length_median=0.173291655247664,height_median=5.130000000000001,rate_range={1.2171686772885954E-4,0.002826238945302758},height_range={5.129999999999999,5.130000000000003},height=5.130000000003767]:0.201312,'DQ164197_Hs_32.68_83.25_2002.50'[&length_range={0.003514971612661455,1.1525790787227423},height_95%_HPD={5.130000000000001,5.130000000000001},rate_95%_HPD={2.1493096182204324E-4,8.484642583704234E-4},length_95%_HPD={0.018512716210512536,0.44938825096270474},-log_rate=7.583035745494999,length=0.19981239039325227,rate_median=4.850581856835663E-4,length_median=0.173291655247664,height_median=5.130000000000001,rate_range={8.090133955101143E-5,0.0023307339775011145},height_range={5.129999999999999,5.130000000000003},height=5.130000000003767]:0.201312)[&length_range={0.24324262811448616,2.1634923630590697},rate_95%_HPD={3.444630577116448E-4,0.001011122919496005},length_95%_HPD={0.7725774574933375,1.693857364919599},length=1.2512253852838755,posterior=1.0,height_median=5.303291655247665,rate_range={1.937241418478094E-4,0.003442869531577049},height_range={5.133514971612662,6.282579078722743},height_95%_HPD={5.148512716210513,5.5793882509627055},-log_rate=7.320149766025899,rate_median=6.377039910668114E-4,length_median=1.2645755432201637,height=5.329812390393196]:1.157464,'DQ431696WG104_Hs_43.04_87.91_2003.70'[&length_range={1.0301461758164319,3.5392714964396905},height_95%_HPD={3.9299999999999997,3.9299999999999997},rate_95%_HPD={3.042871390746693E-4,7.422477371588177E-4},length_95%_HPD={2.178086035268281,3.0736077899704473},-log_rate=7.562080057176349,length=2.651912641296218,rate_median=5.10130377383213E-4,length_median=2.6716410937153157,height_median=3.9299999999999997,rate_range={1.7687305960131E-4,0.0013007967484612874},height_range={3.929999999999998,3.9300000000000015},height=3.9299999999944677]:2.558776)[&length_range={2.1117277265503276E-5,1.216740591823723},rate_95%_HPD={2.2733174155383312E-4,9.353694352707124E-4},length_95%_HPD={2.1117277265503276E-5,0.45558915804485967},length=0.17778912488236456,posterior=0.38252954174272263,height_median=6.555145574301274,rate_range={1.0992958025985615E-4,0.0030947792337321887},height_range={5.646042437954436,7.240058372550277},height_95%_HPD={6.098339755716862,6.931599877388116},-log_rate=7.483756893543682,rate_median=5.341467192102795E-4,length_median=0.14166768172741717,height=6.537094336120033]:0.075496)[&length_range={3.813856296286389E-5,0.572247136538107},rate_95%_HPD={2.0013622073291825E-4,9.255142914124074E-4},length_95%_HPD={3.813856296286389E-5,0.22499210070844988},length=0.07661781333132363,posterior=0.021856086079354405,height_median=6.762196672224393,rate_range={1.301877777438889E-4,0.0016829322958611908},height_range={6.179856463255734,7.3138426311297655},height_95%_HPD={6.3467778560265495,7.056365170876021},-log_rate=7.513638416080249,rate_median=5.096652471078926E-4,length_median=0.053768710506616024,height=6.738323774284274]:0.02592)[&length_range={3.3343050347411918E-6,0.6206401740532987},rate_95%_HPD={2.1411822546321414E-4,9.299348489021321E-4},length_95%_HPD={3.3343050347411918E-6,0.20112313957771555},length=0.07227937784344128,posterior=0.12507205303103083,height_median=6.769875632160679,rate_range={1.1067830829885582E-4,0.0019778573932789597},height_range={6.146254372628461,7.530963467227218},height_95%_HPD={6.423696443992204,7.105342368717747},-log_rate=7.501582970277675,rate_median=5.206657147083886E-4,length_median=0.053589118984711526,height=6.769672326828294]:0.084045,((('DQ164203_Ph_39.00_105.55_2003.50'[&length_range={1.0305402334023395,3.288156663558082},height_95%_HPD={4.12999999,4.12999999},rate_95%_HPD={5.033408067314694E-4,0.0011217928881636407},length_95%_HPD={2.0094539269472893,2.8375322719507103},-log_rate=7.134539147113794,length=2.4462476283120003,rate_median=7.8179095858058E-4,length_median=2.4643757508053903,height_median=4.12999999,rate_range={3.1206077662105047E-4,0.002282366959722101},height_range={4.129999989999998,4.129999990000002},height=4.1299999899943245]:2.328186,(('DQ164198_Hs_31.17_100.08_2002.50'[&length_range={0.0022181366193017027,1.377043757063804},height_95%_HPD={5.13000001,5.13000001},rate_95%_HPD={2.401185232616551E-4,9.274948489321452E-4},length_95%_HPD={0.017922868424103733,0.4772526843980671},-log_rate=7.496401352736874,length=0.21223411562099728,rate_median=5.271757694397495E-4,length_median=0.18395815109935887,height_median=5.13000001,rate_range={1.0430149025307794E-4,0.0021761963671674787},height_range={5.130000009999998,5.130000010000002},height=5.13000001000277]:0.188386,'DQ164205_Hs_31.17_100.08_2002.50'[&length_range={0.0022181366193017027,1.377043757063804},height_95%_HPD={5.13000001,5.13000001},rate_95%_HPD={2.3552658882287323E-4,9.198780177817567E-4},length_95%_HPD={0.017922868424103733,0.4772526843980671},-log_rate=7.4955099052006675,length=0.21223411562099728,rate_median=5.284460363058601E-4,length_median=0.18395815109935887,height_median=5.13000001,rate_range={1.2260261592321288E-4,0.0025832222324735383},height_range={5.130000009999998,5.130000010000002},height=5.13000001000277]:0.188386)[&length_range={0.17302962998579208,2.0854680195569806},rate_95%_HPD={3.29105891328806E-4,9.595987662299907E-4},length_95%_HPD={0.7531360446477979,1.6408492508994854},length=1.224558641822865,posterior=1.0,height_median=5.313958161099359,rate_range={1.5010657434393805E-4,0.0022052672135850788},height_range={5.1322181466193015,6.507043767063804},height_95%_HPD={5.147922878424104,5.607252694398067},-log_rate=7.388666717574063,rate_median=5.967800792328025E-4,length_median=1.2396747177905372,height=5.34223412562101]:1.056944,'DQ431693WG020_Hs_35.08_102.05_2003.60'[&length_range={0.8128957264573557,3.278792873605565},height_95%_HPD={4.03000001,4.03000001},rate_95%_HPD={3.073497308667635E-4,7.536772772990723E-4},length_95%_HPD={2.0606379450000585,2.928127664634715},-log_rate=7.55520060969704,length=2.5195222436513793,rate_median=5.127274322305007E-4,length_median=2.544418742239212,height_median=4.03000001,rate_range={1.7807204344036137E-4,0.0012468406660687745},height_range={4.030000009999998,4.030000010000002},height=4.030000009999571]:2.34533)[&length_range={3.0734165479273656E-6,0.9556602580741282},rate_95%_HPD={2.200982840997806E-4,9.046497972336504E-4},length_95%_HPD={3.0734165479273656E-6,0.26415478881523224},length=0.07968277753206067,posterior=0.18449178595446247,height_median=6.556784885029933,rate_range={1.3339138520897378E-4,0.002198217134620821},height_range={5.706935501214913,7.207682193270327},height_95%_HPD={6.100816708248298,6.899161938744102},-log_rate=7.509863085372548,rate_median=5.220252121998633E-4,length_median=0.0459249160455073,height=6.530103504553831]:0.082857)[&length_range={7.944036449103464E-6,0.8029449455961775},rate_95%_HPD={2.2541178276093941E-4,9.734112034159532E-4},length_95%_HPD={2.5809580211699767E-5,0.17207909468423832},length=0.05513728572508038,posterior=0.06915890095110001,height_median=6.602370383599667,rate_range={1.3280952656945022E-4,0.0019983206439884347},height_range={5.857123027472077,7.269230605319354},height_95%_HPD={6.141833517530493,6.942737209490354},-log_rate=7.480036858697309,rate_median=5.352959165152736E-4,length_median=0.03527883212550975,height=6.58208809974833]:0.082385,'DQ164199_Hs_31.17_100.08_2003.50'[&length_range={0.4495094135474771,3.137466112341686},height_95%_HPD={4.13000001,4.13000001},rate_95%_HPD={3.112900933638748E-4,7.856650401371094E-4},length_95%_HPD={1.6299663067,2.83002398515025},-log_rate=7.544176530301154,length=2.2972873623881003,rate_median=5.15928892033643E-4,length_median=2.3593448540395916,height_median=4.13000001,rate_range={1.7244664451931905E-4,0.0016869031365321521},height_range={4.130000009999998,4.130000010000002},height=4.130000009999476]:2.410572)[&length_range={2.2981643950537034E-5,0.3254349676112831},rate_95%_HPD={2.1721120042578082E-4,9.527805240534197E-4},length_95%_HPD={2.2981643950537034E-5,0.13937458119249957},length=0.042651636571052795,posterior=0.02507445479873187,height_median=6.58259039350731,rate_range={1.612792599332984E-4,0.0017212421685649198},height_range={5.98494161145469,6.9830488292589745},height_95%_HPD={6.190372952463402,6.84425987892808},-log_rate=7.465021112513534,rate_median=5.382521066944932E-4,length_median=0.027124571798261776,height=6.563357661845723]:0.063525,'DQ666450_Hs_31.17_100.08_2005.50'[&length_range={1.9914843461332232,5.151924565418183},height_95%_HPD={2.13000001,2.13000001},rate_95%_HPD={3.511651647892005E-4,7.276654545606363E-4},length_95%_HPD={3.6245971808382063,4.808257506666103},-log_rate=7.533042103912889,length=4.299237444098282,rate_median=5.272311603991408E-4,length_median=4.368706141215785,height_median=2.13000001,rate_range={2.339794824320729E-4,0.0012916623163459014},height_range={2.130000009999998,2.1300000100000016},height=2.13000000999752]:4.474097)[&length_range={5.13585807659922E-6,0.6646569258987114},rate_95%_HPD={2.4028647606035347E-4,9.857884748890563E-4},length_95%_HPD={5.13585807659922E-6,0.2794900561531497},length=0.11073287597793893,posterior=0.329894802574695,height_median=6.627091221491021,rate_range={1.662647604768352E-4,0.0026679988642279084},height_range={5.9056580930289835,7.442618573992087},height_95%_HPD={6.220682558181746,6.989357311047707},-log_rate=7.430009625717433,rate_median=5.620701470547702E-4,length_median=0.0890045915872264,height=6.6159290670807085]:0.070139)[&length_range={8.646192228534133E-4,0.8668024648086678},rate_95%_HPD={2.4927592090565563E-4,9.747293551798914E-4},length_95%_HPD={0.003081540310965636,0.3585150267544561},length=0.14921774293688375,posterior=0.444675281006821,height_median=6.851575144673549,rate_range={1.421325734505185E-4,0.002392311905415816},height_range={6.201034858565057,7.698834119695508},height_95%_HPD={6.475285551328799,7.237155358926182},-log_rate=7.4548974363977605,rate_median=5.501960406324629E-4,length_median=0.12495958301642585,height=6.854272080962471]:0.176063,((('DQ005530_Hs_39.50_111.55_2003.50'[&length_range={0.31402261573704404,2.765622739940973},height_95%_HPD={4.12999999,4.12999999},rate_95%_HPD={4.563870736100942E-4,0.0015592331000807693},length_95%_HPD={0.47141539420768286,1.5243216942950397},-log_rate=6.957343650667094,length=0.9197048657328728,rate_median=9.00865599076556E-4,length_median=0.8599778147033716,height_median=4.12999999,rate_range={2.55489246401933E-4,0.0034052251566511448},height_range={4.129999989999998,4.129999990000002},height=4.1299999899943245]:0.865644,('WG024_Hs_33.81_117.83_2003.53'[&length_range={0.07288851595257828,1.9939797721412305},height_95%_HPD={4.1000000000000005,4.1000000000000005},rate_95%_HPD={2.797030637244524E-4,9.596390279287967E-4},length_95%_HPD={0.28081241000616064,0.9328191105440151},-log_rate=7.423830670621349,length=0.5893271018360514,rate_median=5.695869189330431E-4,length_median=0.5726427356247319,height_median=4.1000000000000005,rate_range={1.5552475433228447E-4,0.002282804212059899},height_range={4.099999999999999,4.100000000000002},height=4.099999999997749]:0.402015,'DQ431694WG022_Hs_34.65_102.75_2003.62'[&length_range={0.16288851595257814,2.0839797721412303},height_95%_HPD={4.010000000000001,4.010000000000001},rate_95%_HPD={2.502203867470852E-4,8.435779837284742E-4},length_95%_HPD={0.3706930069923926,1.0222002713171152},-log_rate=7.54479120764577,length=0.6791015567113328,rate_median=5.087446776741733E-4,length_median=0.6626001553351166,height_median=4.010000000000001,rate_range={1.3791229935794814E-4,0.001737351510717966},height_range={4.009999999999999,4.0100000000000025},height=4.0100000000047595]:0.492015)[&length_range={3.048808400585301E-5,2.2505015021398354},rate_95%_HPD={2.1643844587412452E-4,8.899415585780275E-4},length_95%_HPD={0.0036808806507035996,0.8338182975167792},length=0.3380324923521299,posterior=0.9952925353059852,height_median=4.671874612563573,rate_range={7.226391741893213E-5,0.002354163664754232},height_range={4.172888515952579,6.093979772141231},height_95%_HPD={4.383322841326174,5.033988316041101},-log_rate=7.539467640284617,rate_median=5.047522412120005E-4,length_median=0.2763706175339391,height=4.688554194512438]:0.493629)[&length_range={1.3424778704695939E-5,1.7579804609704297},rate_95%_HPD={2.29180546779992E-4,9.342700125918299E-4},length_95%_HPD={9.859288503744068E-5,0.6586955940132819},length=0.24866319313685128,posterior=0.8350225766163897,height_median=4.977279793221925,rate_range={5.661199721514834E-5,0.002337820177905474},height_range={4.4559470310333404,6.895622729940973},height_95%_HPD={4.5899003004644445,5.603914445666341},-log_rate=7.498613551865512,rate_median=5.250869085168002E-4,length_median=0.19230320744409424,height=5.034021132737519]:0.393135,'DQ431705WG233_Hs_44.07_103.21_2004.52'[&length_range={1.1982684273984372,3.986697053330606},height_95%_HPD={3.1100000000000003,3.1100000000000003},rate_95%_HPD={3.233557543835659E-4,8.53891525172585E-4},length_95%_HPD={1.5291174741653464,2.8391125542164595},-log_rate=7.455837396916533,length=2.1192037284048575,rate_median=5.640250345634126E-4,length_median=2.0532191421517196,height_median=3.1100000000000003,rate_range={1.915579180498095E-4,0.0015484633151757678},height_range={3.1099999999999985,3.110000000000002},height=3.1099999999933723]:2.278779)[&length_range={0.24040448587453955,2.9233646572304846},rate_95%_HPD={2.9492625891239704E-4,8.707730708753311E-4},length_95%_HPD={0.9398726552022998,2.3970102958495216},length=1.6987158336884522,posterior=1.0,height_median=5.196066261292512,rate_range={1.6520871318435578E-4,0.002587767421147085},height_range={4.507741680023113,7.096697053330606},height_95%_HPD={4.696166183646156,5.953723721379324},-log_rate=7.4795799680531685,rate_median=5.437910976463405E-4,length_median=1.7264722367135539,height=5.2617288166002005]:1.430424,(('DQ164204_Bj_39.00_105.55_2003.50'[&length_range={0.9392470994976208,2.929224902105699},height_95%_HPD={4.13,4.13},rate_95%_HPD={3.2497367476797874E-4,8.508067008435388E-4},length_95%_HPD={1.4183609482132713,2.447402097899939},-log_rate=7.4576695411517395,length=1.8876240478672361,rate_median=5.62520650385575E-4,length_median=1.8644758966078854,height_median=4.13,rate_range={1.8423856570869656E-4,0.0016091342640956923},height_range={4.129999999999998,4.130000000000002},height=4.130000000003551]:1.526279,('DQ176637_Qq_34.45_100.69_2002.50'[&length_range={0.08657502703615805,1.8020704559239427},height_95%_HPD={5.13,5.13},rate_95%_HPD={2.916117682857928E-4,0.0010096862622252767},length_95%_HPD={0.2286861272317342,1.22459469901165},-log_rate=7.390147478591885,length=0.685799291806075,rate_median=5.892020516034885E-4,length_median=0.6506099753866987,height_median=5.13,rate_range={1.394083792233574E-4,0.0027340586291003163},height_range={5.129999999999998,5.130000000000002},height=5.130000000003767]:0.274603,(('DQ080055_Ct_32.94_114.90_2003.50'[&length_range={0.18374651983408352,1.390910590268411},height_95%_HPD={4.12999999,4.12999999},rate_95%_HPD={2.500531298279361E-4,8.36755849042337E-4},length_95%_HPD={0.3900472940930433,0.9319779372360308},-log_rate=7.549213865416739,length=0.6540977946912123,rate_median=5.070711687472436E-4,length_median=0.6465985319737189,height_median=4.12999999,rate_range={1.2165842541878574E-4,0.002160002146239324},height_range={4.129999989999998,4.129999990000002},height=4.1299999899943245]:0.548353,(('DQ431708WG238_Hs_32.73_117.17_2004.54'[&length_range={0.07636290157524828,1.9042063108752298},height_95%_HPD={3.08999998,3.08999998},rate_95%_HPD={2.47633108235217E-4,8.766858887236062E-4},length_95%_HPD={0.2424952092654009,1.3460856643157824},-log_rate=7.525546089387992,length=0.7603875815977358,rate_median=5.16197458890833E-4,length_median=0.735696305234878,height_median=3.08999998,rate_range={1.0958072874193986E-4,0.0020337244809028173},height_range={3.089999979999998,3.0899999800000018},height=3.0899999800018216]:0.283153,'DQ431700WG213_Hs_37.78_122.46_2004.50'[&length_range={0.03636290157524824,1.8642063108752298},height_95%_HPD={3.129999979999999,3.129999980000001},rate_95%_HPD={2.1361324872938402E-4,7.90951924638406E-4},length_95%_HPD={0.20846325679581623,1.3122079080765987},-log_rate=7.626809161018899,length=0.7204254089190305,rate_median=4.6672831286144424E-4,length_median=0.6956963052348779,height_median=3.12999998,rate_range={1.1836918161027268E-4,0.002201075918829269},height_range={3.1299999799999974,3.1299999800000027},height=3.1299999800044023]:0.243153)[&length_range={2.0536698086637273E-4,1.6932657657076828},rate_95%_HPD={2.1220195563171636E-4,7.984465488419531E-4},length_95%_HPD={0.03900165288306212,1.1150956826130933},length=0.6253599539374187,posterior=0.9955086943990777,height_median=3.8240214511688215,rate_range={7.005931055267837E-5,0.0024713121198817736},height_range={3.166362881575248,4.99420629087523},height_95%_HPD={3.335082996148815,4.43261823547311},-log_rate=7.637446130045645,rate_median=4.5994507299183807E-4,length_median=0.6333627350804867,height=3.8477752488841417]:1.097136,'DQ080056_Ct_32.94_114.90_2003.50'[&length_range={0.02497844964558915,0.9534473834696566},height_95%_HPD={4.12999999,4.12999999},rate_95%_HPD={3.0820766663577876E-4,0.0011256671555827705},length_95%_HPD={0.10258730971835206,0.5843205919495453},-log_rate=7.299309181104417,length=0.3428239721205833,rate_median=6.403584201479014E-4,length_median=0.33632915928563545,height_median=4.12999999,rate_range={1.4348256450225273E-4,0.003007882591331768},height_range={4.129999989999998,4.129999990000002},height=4.1299999899943245]:0.340289)[&length_range={0.016349646321208056,1.0938276380075402},rate_95%_HPD={3.0176862483876943E-4,0.0011551089214909835},length_95%_HPD={0.07836282715442078,0.5617049712621043},length=0.3114250534078896,posterior=1.0,height_median=4.466566660300036,rate_range={1.449612806555431E-4,0.0028811220293036015},height_range={4.154978439645589,5.083447373469657},height_95%_HPD={4.232587299718352,4.714435734034726},-log_rate=7.277894886892005,rate_median=6.511232167358307E-4,length_median=0.2970860354997673,height=4.473091530943585]:0.208063)[&length_range={3.008604395500214E-4,0.9783332353394085},rate_95%_HPD={2.4093016566390882E-4,9.540433298979916E-4},length_95%_HPD={0.0047581320348015765,0.38508118668962155},length=0.16731867270180745,posterior=0.9969377461811894,height_median=4.776330619956867,rate_range={1.0851438936154955E-4,0.0023554436085656857},height_range={4.3137465098340835,5.520910580268411},height_95%_HPD={4.520419489368529,5.061977927236031},-log_rate=7.469312379675589,rate_median=5.415706252660576E-4,length_median=0.1445414137629326,height=4.78390366613926]:0.161002,('DQ080060_Cc_30.30_114.94_2004.50'[&length_range={1.0849210930013333,2.8313105690683287},height_95%_HPD={3.12999999,3.12999999},rate_95%_HPD={4.0073631022549943E-4,9.918398222006609E-4},length_95%_HPD={1.460649169347481,2.1060382539268945},-log_rate=7.290794110665433,length=1.7848171426113035,rate_median=6.649894935487682E-4,length_median=1.776694145372666,height_median=3.12999999,rate_range={2.5910698115608926E-4,0.001756446795084635},height_range={3.129999989999998,3.1299999900000017},height=3.129999989994767]:1.605931,((('DQ080057_Cb_34.13_118.05_2003.50'[&length_range={0.09050678045301819,1.393336787135957},height_95%_HPD={4.12999999,4.12999999},rate_95%_HPD={2.393729876112183E-4,8.22953684586552E-4},length_95%_HPD={0.29937756536743976,0.8489550550997471},-log_rate=7.5871073334569585,length=0.5698613082865686,rate_median=4.8779464468074395E-4,length_median=0.5638824341077333,height_median=4.12999999,rate_range={9.527305158679895E-5,0.0018137302773485024},height_range={4.129999989999998,4.129999990000002},height=4.1299999899943245]:0.544335,'DQ080059_Pn_38.58_121.49_2003.50'[&length_range={0.2101062500553903,1.8069309432614498},height_95%_HPD={4.12999999,4.12999999},rate_95%_HPD={5.200672460066517E-4,0.0018134473762195806},length_95%_HPD={0.3748503496117648,0.9665847466724573},-log_rate=6.800883693991123,length=0.6584835162768722,rate_median=0.0010514791787385363,length_median=0.6462443076878093,height_median=4.12999999,rate_range={3.469968055460977E-4,0.004505567417660623},height_range={4.129999989999998,4.129999990000002},height=4.1299999899943245]:0.544335)[&length_range={7.548001086377099E-7,0.55067657870487},rate_95%_HPD={2.2420157789344647E-4,9.42203583345019E-4},length_95%_HPD={7.602372962267623E-7,0.19074520076763513},length=0.06291920440996024,posterior=0.20096791238351427,height_median=4.716412274643372,rate_range={1.2027934826725837E-4,0.0028181822208263184},height_range={4.34010624005539,5.374734341006582},height_95%_HPD={4.4734769619884505,4.954893216692458},-log_rate=7.507325295540769,rate_median=5.178998155999434E-4,length_median=0.04349871852937959,height=4.722873581048632]:0.001528,'DQ080058_Cb_34.13_118.05_2003.50'[&length_range={0.09756429421810342,1.4440828967997028},height_95%_HPD={4.12999999,4.12999999},rate_95%_HPD={2.7451847432188875E-4,9.455579648608181E-4},length_95%_HPD={0.2991762623530443,0.8494020584326547},-log_rate=7.434049574705241,length=0.5727009386770595,rate_median=5.653384031557451E-4,length_median=0.5670440700130861,height_median=4.12999999,rate_range={1.394675079085531E-4,0.002477374275869686},height_range={4.129999989999998,4.129999990000002},height=4.1299999899943245]:0.545863)[&length_range={3.190840591180688E-4,1.0229318939986403},rate_95%_HPD={2.4663178704314976E-4,9.742037345155226E-4},length_95%_HPD={0.004411595229279364,0.3596071486464556},length=0.15451367819779938,posterior=0.9549308290902104,height_median=4.792707456182161,rate_range={1.070960908303664E-4,0.002729123217908354},height_range={4.358295633081137,5.777117077553018},height_95%_HPD={4.536787575125727,5.070008003435617},-log_rate=7.45843199921015,rate_median=5.459795152229594E-4,length_median=0.13182998994572692,height=4.799833198697378]:0.041101,('WG099_Hs_34.04_117.02_2004.49'[&length_range={0.4240577359434434,2.977049747799847},height_95%_HPD={3.1399999999999997,3.1399999999999997},rate_95%_HPD={4.3769914838185666E-4,0.0011542393347503698},length_95%_HPD={1.1352499393258277,1.8360853135637436},-log_rate=7.156380841400352,length=1.4745988863594457,rate_median=7.574473726063328E-4,length_median=1.4737161323500478,height_median=3.1399999999999997,rate_range={2.781162451667567E-4,0.002682079211631205},height_range={3.139999999999998,3.1400000000000015},height=3.140000000006698]:1.525669,(('DQ431709WG240_Hs_34.06_117.67_2004.54'[&length_range={0.1984070991272442,2.154877554161658},height_95%_HPD={3.089999990000001,3.089999990000001},rate_95%_HPD={2.917346833053357E-4,8.367615612777681E-4},length_95%_HPD={0.9470971753211144,1.8608990308522841},-log_rate=7.506751439036806,length=1.4423916179011085,rate_median=5.322615019989075E-4,length_median=1.4699733848570578,height_median=3.089999990000001,rate_range={1.62133130903932E-4,0.0016562787477734215},height_range={3.089999989999999,3.0899999900000026},height=3.0899999900065045]:1.545995,'WG080_Hs_34.22_118.44_2004.56'[&length_range={0.19131189446325525,2.1918933658136144},height_95%_HPD={3.0699999900000003,3.0699999900000003},rate_95%_HPD={2.7135664961382323E-4,7.900674607265188E-4},length_95%_HPD={0.9471207187644914,1.8647445499400481},-log_rate=7.5661540824318125,length=1.462800292834822,rate_median=5.017792783351188E-4,length_median=1.492077429091017,height_median=3.0699999900000003,rate_range={1.3831820410994714E-4,0.0015766154884873772},height_range={3.0699999899999986,3.069999990000003},height=3.0699999899967554]:1.565995)[&length_range={1.4298382770228102E-5,1.1036530637921542},rate_95%_HPD={2.2012380656256898E-4,9.160136406623184E-4},length_95%_HPD={1.4298382770228102E-5,0.4298524623461262},length=0.12021025860697129,posterior=0.13753722739936594,height_median=4.518139111054401,rate_range={8.713657703167704E-5,0.0017479011307292244},height_range={3.427356823342315,5.053730350373332},height_95%_HPD={4.002834407765917,4.867422595392891},-log_rate=7.519197224952741,rate_median=5.168626693850643E-4,length_median=0.06589245037256486,height=4.488268417269545]:0.028259,(('WG091_Hs_34.14_117.15_2004.66'[&length_range={0.18592236491452718,2.370343111638059},height_95%_HPD={2.96999999,2.96999999},rate_95%_HPD={2.285191277853575E-4,7.042079983150978E-4},length_95%_HPD={0.9025355944215709,1.937185278199843},-log_rate=7.697842595800774,length=1.5202476871250834,rate_median=4.396692777664412E-4,length_median=1.5706267931075915,height_median=2.96999999,rate_range={1.1982805151728807E-4,0.0014649287370890362},height_range={2.969999989999998,2.9699999900000016},height=2.9699999899957055]:1.518735,'DQ080054_Cq_34.48_118.08_2003.50'[&length_range={0.033473116587823704,1.0960998967284734},height_95%_HPD={4.13,4.13},rate_95%_HPD={2.609570995798207E-4,9.363249261044799E-4},length_95%_HPD={0.18902924433102442,0.7590977452543815},-log_rate=7.454044726893794,length=0.46981197290710397,rate_median=5.538879340886839E-4,length_median=0.46452993698466205,height_median=4.13,rate_range={1.389855471230524E-4,0.002288806705069366},height_range={4.129999999999998,4.130000000000002},height=4.130000000003551]:0.358735)[&length_range={2.1153325924672117E-5,0.6395455619057726},rate_95%_HPD={2.380513769480149E-4,8.991822419510125E-4},length_95%_HPD={2.1153325924672117E-5,0.27019594444341255},length=0.08503032371228586,posterior=0.09132721683158805,height_median=4.57562143978783,rate_range={1.4716871074956588E-4,0.0018244655244810135},height_range={4.168380628446767,5.02096438028398},height_95%_HPD={4.301914525800585,4.877985046072525},-log_rate=7.526947792886292,rate_median=5.120395799352042E-4,length_median=0.055787305038522916,height=4.580132627949457]:0.008264,((('WG103_Hs_33.85_118.15_2005.58'[&length_range={0.0071332615332497795,2.375141542978919},height_95%_HPD={2.04999999,2.0499999900000017},rate_95%_HPD={2.0600564018269886E-4,7.920857875083449E-4},length_95%_HPD={0.10875091725832498,1.0720563377201948},-log_rate=7.644825050097457,length=0.5607374958832638,rate_median=4.569330905278944E-4,length_median=0.5228996651865834,height_median=2.0499999900000008,rate_range={8.027633755883948E-5,0.0018108065598924133},height_range={2.049999989999998,2.0499999900000034},height=2.049999990003117]:0.66113,'WG116_Hs_33.84_118.08_2005.65'[&length_range={0.07713326153325006,2.445141542978919},height_95%_HPD={1.9799999899999996,1.9799999900000014},rate_95%_HPD={2.665026306177759E-4,9.730232448684155E-4},length_95%_HPD={0.1797348369218552,1.1420271101134705},-log_rate=7.432844531828396,length=0.6308937553552405,rate_median=5.626363696566949E-4,length_median=0.5928941488729118,height_median=1.9799999900000005,rate_range={1.4216602141048332E-4,0.0020693250649358916},height_range={1.9799999899999978,1.9799999900000032},height=1.9799999899989047]:0.73113)[&length_range={0.0010245828509511945,2.5345375494365348},rate_95%_HPD={2.0266048822456572E-4,8.206358722112321E-4},length_95%_HPD={0.015508596690347876,1.0980226776564903},length=0.4862901210466885,posterior=0.9927946968969161,height_median=2.5709066318929246,rate_range={9.153121849549652E-5,0.0021832407532158056},height_range={2.0571332515332506,4.42514153297892},height_95%_HPD={2.166723942808373,3.1217821866793827},-log_rate=7.612215247421039,rate_median=4.7196537695961855E-4,length_median=0.42733651950892426,height=2.6084352382029343]:0.128824,('WG148_Hs_34.10_117.91_2007.59'[&length_range={2.027386680881715,4.6501668379389445},height_95%_HPD={0.03999998999999832,0.039999990000000096},rate_95%_HPD={4.618507417975743E-4,0.0010410271585109415},length_95%_HPD={2.120764195664479,3.3597152880887142},-log_rate=7.216226972008826,length=2.7048335178928324,rate_median=7.208031380730804E-4,length_median=2.661173193527209,height_median=0.039999990000000096,rate_range={3.12061648987689E-4,0.0015560103670633327},height_range={0.03999998999999832,0.03999999000000187},height=0.03999999000004262]:2.323864,'WG101_Hs_33.95_117.73_2005.57'[&length_range={0.007386680881714458,2.489071754841243},height_95%_HPD={2.0599999899999997,2.0599999900000014},rate_95%_HPD={2.1881967886280867E-4,8.293369048577973E-4},length_95%_HPD={0.09681969984639593,1.311365692994383},-log_rate=7.603637708380411,length=0.6797231344453826,rate_median=4.753888511514897E-4,length_median=0.6400573718539697,height_median=2.0599999900000006,rate_range={9.714505033086139E-5,0.0019329919134845163},height_range={2.059999989999998,2.0599999900000032},height=2.0599999899970403]:0.303864)[&length_range={2.961888566499482E-4,2.1525825235310787},rate_95%_HPD={2.187734249610151E-4,8.71963626258881E-4},length_95%_HPD={0.006322781105045916,0.8803152346911225},length=0.37459938096187867,posterior=0.9529733884138726,height_median=2.687565249726427,rate_range={8.741813152762647E-5,0.002740480439805968},height_range={2.0673866708817155,4.2455145807865495},height_95%_HPD={2.173391582601681,3.360401639799985},-log_rate=7.559675641386625,rate_median=4.954170340864318E-4,length_median=0.318967743307639,height=2.7258876851572205]:0.47609)[&length_range={0.07121805868960696,2.5781296942209186},rate_95%_HPD={1.9945659688326304E-4,6.790664002156909E-4},length_95%_HPD={0.5371051953133263,2.091422973267011},length=1.3636051104777365,posterior=1.0,height_median=3.0696416946503593,rate_range={8.595777360715466E-5,0.0018135348934390013},height_range={2.19851277615379,4.840496711415129},height_95%_HPD={2.4715816593323536,3.8100157496382216},-log_rate=7.770622289417111,rate_median=4.054759955624268E-4,length_median=1.3934432159906796,height=3.106909291130077]:1.632687,'DQ431710WG244_Hs_33.94_117.95_2004.58'[&length_range={0.19467397827449417,2.1162544092828144},height_95%_HPD={3.0499999900000008,3.0499999900000008},rate_95%_HPD={2.474808198477855E-4,7.38009930208491E-4},length_95%_HPD={0.9042207825883724,1.8892671425092447},-log_rate=7.636602465929035,length=1.4627067102986044,rate_median=4.6791325703370165E-4,length_median=1.5016362712536702,height_median=3.0499999900000008,rate_range={1.369681358642237E-4,0.0014061151341990205},height_range={3.049999989999999,3.0499999900000034},height=3.0499999900039785]:1.422641)[&length_range={1.222184931037873E-6,1.4183488375476485},rate_95%_HPD={2.1087988777732225E-4,8.6848532767799E-4},length_95%_HPD={1.222184931037873E-6,0.6812971005598691},length=0.19704131539078742,posterior=0.1573277932558363,height_median=4.425603722700374,rate_range={1.1675423746055832E-4,0.001907464166248391},height_range={3.244673968274495,5.03803776231094},height_95%_HPD={3.7017450467726123,4.815710667699384},-log_rate=7.569247444784795,rate_median=4.924041932949072E-4,length_median=0.10766317252405955,height=4.346617387026057]:0.024358)[&length_range={1.1235998124803359E-5,0.6011250480587309},rate_95%_HPD={2.464466305125088E-4,9.049323192668957E-4},length_95%_HPD={1.1235998124803359E-5,0.25406061033952376},length=0.07693630710291684,posterior=0.031631280622538185,height_median=4.616075652535295,rate_range={1.1345068824026294E-4,0.0013630012483085022},height_range={4.231359876093458,4.996066392570618},height_95%_HPD={4.371225356255202,4.890827674989182},-log_rate=7.550177257653602,rate_median=4.993744666140206E-4,length_median=0.049864263672581455,height=4.618989455153297]:0.167255)[&length_range={1.0855051443492414E-5,0.8279183257023082},rate_95%_HPD={2.249771648171238E-4,8.932899579885713E-4},length_95%_HPD={1.0855051443492414E-5,0.31772935353360143},length=0.10441469813826694,posterior=0.13600009607070804,height_median=4.683731155324537,rate_range={1.1975634341828794E-4,0.0024018583194299163},height_range={4.217887427447014,5.244877544161659},height_95%_HPD={4.438107680800501,4.9597627646869284},-log_rate=7.515683929653748,rate_median=5.17501405966323E-4,length_median=0.0701497927507706,height=4.685877024654498]:0.001415)[&length_range={1.0816942444602518E-4,1.0609679746383227},rate_95%_HPD={2.3872971258575898E-4,9.594742611653757E-4},length_95%_HPD={0.005115072720793812,0.45213031906259626},length=0.19155728389252483,posterior=0.9681525602843692,height_median=4.7368197910401655,rate_range={1.0138024214453928E-4,0.0028685212436152605},height_range={4.269302532711307,5.5156761318552565},height_95%_HPD={4.483299303812916,5.006283013731462},-log_rate=7.477340408470191,rate_median=5.355234220075129E-4,length_median=0.16198466966788239,height=4.741467806767068]:0.051295)[&length_range={2.2802473232275133E-5,0.5559802849206443},rate_95%_HPD={2.3681367057295252E-4,9.107760686231806E-4},length_95%_HPD={2.2802473232275133E-5,0.2429312374532726},length=0.07928106374422939,posterior=0.18109328465750793,height_median=4.902710415381199,rate_range={9.239031857625608E-5,0.001913681150707549},height_range={4.4334918453939,5.5658660702187115},height_95%_HPD={4.6456044095683975,5.16257975330451},-log_rate=7.5279842382395135,rate_median=5.11994507681596E-4,length_median=0.05358743054545512,height=4.905200390254779]:0.018967)[&length_range={3.5224095640273845E-8,0.7418951630855224},rate_95%_HPD={2.1982485435177336E-4,9.17242255625834E-4},length_95%_HPD={3.5224095640273845E-8,0.2964585050839137},length=0.0974981812808871,posterior=0.2375588433086752,height_median=4.951493259657859,rate_range={1.0911606756703842E-4,0.0020506165857505196},height_range={4.520147556775135,5.6590491824606355},height_95%_HPD={4.66085480494694,5.21561565325891},-log_rate=7.534043161024836,rate_median=5.068352412494983E-4,length_median=0.06707705148491128,height=4.951959394138088]:0.103424)[&length_range={0.06454422412777916,1.8976827351459686},rate_95%_HPD={2.781697470160415E-4,9.480214595779026E-4},length_95%_HPD={0.2784280512554096,1.296506421332948},length=0.7631000394736547,posterior=1.0,height_median=5.042586229719447,rate_range={1.6160200273238355E-4,0.002190269814745277},height_range={4.567977879751718,6.117049747799847},height_95%_HPD={4.74367629026602,5.384997275985415},-log_rate=7.44098064002819,rate_median=5.624909675961006E-4,length_median=0.7347477334262802,height=5.0521512638031405]:0.565248)[&length_range={1.0954807801333288E-5,1.2823510222918442},rate_95%_HPD={2.3982546496244408E-4,9.399004692505395E-4},length_95%_HPD={9.43051786050475E-4,0.5182515381034634},length=0.21496716991566217,posterior=0.9532135651839754,height_median=5.774337760419911,rate_range={1.196560800585849E-4,0.0023020567761643687},height_range={5.216575027036158,6.9320704559239426},height_95%_HPD={5.3594065478724655,6.323977462379114},-log_rate=7.494645268400844,rate_median=5.276981753361677E-4,length_median=0.1797363704971029,height=5.807125159547267]:0.251677)[&length_range={0.03660324186682473,1.5810007726522493},rate_95%_HPD={2.951480485903397E-4,0.0010719505999086058},length_95%_HPD={0.15292830051689776,0.988976808825714},length=0.5632564551719724,posterior=1.0,height_median=5.999231227234342,rate_range={1.6939434037647325E-4,0.0027202498548937453},height_range={5.287632396417766,7.059224902105699},height_95%_HPD={5.556877342783122,6.577752246332924},-log_rate=7.335528831547459,rate_median=6.164998210572637E-4,length_median=0.547245630933646,height=6.023245792081321]:0.802207,('AY712945_Zm_29.74_95.31_2003.50'[&length_range={0.006194458394641167,1.2576473301929871},height_95%_HPD={4.130000010000001,4.130000010000001},rate_95%_HPD={1.8817551359510932E-4,7.585474698400914E-4},length_95%_HPD={0.08383015944078487,0.7055008024674212},-log_rate=7.677000618678368,length=0.38264969105052454,rate_median=4.4496128004211635E-4,length_median=0.37500730970352736,height_median=4.130000010000001,rate_range={6.152008221173203E-5,0.0018558002416641317},height_range={4.130000009999999,4.1300000100000025},height=4.130000009999476]:0.409994,'AY712946_Cc_29.74_95.31_2003.50'[&length_range={0.006194458394641167,1.2576473301929871},height_95%_HPD={4.130000010000001,4.130000010000001},rate_95%_HPD={2.680757590081235E-4,9.996715940571068E-4},length_95%_HPD={0.08383015944078487,0.7055008024674212},-log_rate=7.407704338119731,length=0.38264969105052454,rate_median=5.767375641074607E-4,length_median=0.37500730970352736,height_median=4.130000010000001,rate_range={1.39714224104009E-4,0.0022792905608848505},height_range={4.130000009999999,4.1300000100000025},height=4.130000009999476]:0.409994)[&length_range={0.8688607014294689,3.277270880231633},rate_95%_HPD={4.2306994262383363E-4,0.001027250719300723},length_95%_HPD={1.556748295579589,2.5816451854137554},length=2.073852546202719,posterior=1.0,height_median=4.5050073197035285,rate_range={2.4162454883185858E-4,0.001781587229775681},height_range={4.136194468394642,5.387647340192988},height_95%_HPD={4.213830169440786,4.835500812467422},-log_rate=7.25736691063703,rate_median=6.866013065090287E-4,length_median=2.080142443867124,height=4.512649701050612]:1.918492)[&length_range={0.030966582949877086,1.4159394745867555},rate_95%_HPD={3.2811203073839916E-4,0.0011713786810314372},length_95%_HPD={0.1290811162354064,0.7501182790380518},length=0.41708666911727343,posterior=1.0,height_median=6.597739724508289,rate_range={1.4033052875628347E-4,0.003672111447836831},height_range={5.639922621107207,7.6754244044117685},height_95%_HPD={6.128137976390083,7.003693539048153},-log_rate=7.2622431362916915,rate_median=6.634475035567514E-4,length_median=0.3955463443433427,height=6.586502247253249]:0.360717)[&length_range={3.923555015106217E-6,0.7711894050956847},rate_95%_HPD={2.1839838729943416E-4,9.182618827691617E-4},length_95%_HPD={3.923555015106217E-6,0.2708447947785366},length=0.0957431471737829,posterior=0.3507541550581228,height_median=6.930733991993419,rate_range={1.0452446803547135E-4,0.00213866643643936},height_range={6.00612653771446,7.814285760606875},height_95%_HPD={6.520977825342114,7.344087486192295},-log_rate=7.523483415292048,rate_median=5.109462216041895E-4,length_median=0.07051300790974313,height=6.933624279543902]:0.031095)[&length_range={7.152933968068709E-5,0.9848036891801284},rate_95%_HPD={2.5088186541835763E-4,9.812696073440983E-4},length_95%_HPD={0.001281501560439935,0.3418660825581856},length=0.14249759667614295,posterior=0.368299068114132,height_median=7.034315773890016,rate_range={1.1144591044747189E-4,0.0023313709344160117},height_range={6.360401026179282,8.058553819398774},height_95%_HPD={6.65104144281349,7.453040556744597},-log_rate=7.451223897207571,rate_median=5.497285149074797E-4,length_median=0.11902447324178755,height=7.04418043162228]:0.107178)[&length_range={0.09682736165993866,2.1071367064095083},rate_95%_HPD={2.7310185593787026E-4,8.99075841670008E-4},length_95%_HPD={0.3502883219732311,1.3913460478085513},length=0.8604510784870348,posterior=1.0,height_median=7.224543332531732,rate_range={1.4981984474177093E-4,0.002339176662629659},height_range={6.492437085239149,8.337662030550435},height_95%_HPD={6.81084343699698,7.687225309959152},-log_rate=7.48472285304921,rate_median=5.382011444302105E-4,length_median=0.8426653126092316,height=7.239899972172545]:0.894006)[&length_range={0.00908248363936437,1.7909208497882867},rate_95%_HPD={2.704696136744533E-4,9.757212505457289E-4},length_95%_HPD={0.14671318268426248,1.0198232606564277},length=0.5747438546137243,posterior=1.0,height_median=8.085926890279971,rate_range={1.1150700539017666E-4,0.0026495771664094103},height_range={7.293168488653616,9.277941982598808},height_95%_HPD={7.61207854368941,8.592818082611386},-log_rate=7.428312335058392,rate_median=5.644364891644725E-4,length_median=0.5535770715637502,height=8.100351050659471]:0.417158)[&length_range={6.511830328292945E-7,0.7981132495638334},rate_95%_HPD={2.27771108095547E-4,9.06166738923098E-4},length_95%_HPD={1.0117379503071788E-6,0.2569248145901941},length=0.06589228480936202,posterior=0.08899750216159093,height_median=8.63151595483431,rate_range={1.33162907514638E-4,0.002254610057157215},height_range={7.756542013881064,9.522728687951004},height_95%_HPD={8.176299837975593,9.085361943265408},-log_rate=7.506300637923586,rate_median=5.198728413024162E-4,length_median=0.02674800264463073,height=8.623219832539252]:0.395586,('AF260967_Ec_40.77_73.96_1999.50'[&length_range={0.026773102093697432,1.7242738693648985},height_95%_HPD={8.12999999,8.12999999},rate_95%_HPD={2.634593744121952E-4,9.800768086885164E-4},length_95%_HPD={0.14881837526756492,0.9661537267410143},-log_rate=7.414691756002903,length=0.5501295077550507,rate_median=5.729670831860531E-4,length_median=0.5392974448190673,height_median=8.12999999,rate_range={1.4056253272673997E-4,0.0027254207858210555},height_range={8.129999989999998,8.129999990000002},height=8.129999989993644]:0.474726,'AF196835_Pc_40.77_73.96_1999.71'[&length_range={0.010594552723781625,1.6741683847099846},height_95%_HPD={7.92,7.92},rate_95%_HPD={2.321846163649404E-4,8.359776504002121E-4},length_95%_HPD={0.22993559451499124,1.1910017242561448},-log_rate=7.569759712608224,length=0.7150127395164616,rate_median=4.944409196028206E-4,length_median=0.7125930147305324,height_median=7.92,rate_range={9.249525725679164E-5,0.0021189389517858592},height_range={7.919999999999998,7.920000000000002},height=7.920000000004357]:0.684726)[&length_range={5.060868257800166E-7,0.7243410089534876},rate_95%_HPD={2.3285709062670338E-4,9.315342021211816E-4},length_95%_HPD={7.731668905108791E-7,0.22712579754119844},length=0.05431400191475211,posterior=0.06332260543760207,height_median=8.645776922785801,rate_range={1.0500762332838491E-4,0.001662338146621602},height_range={8.194869947227376,9.273944155787262},height_95%_HPD={8.280441685703124,9.023972640577341},-log_rate=7.500959802742474,rate_median=5.246318988407375E-4,length_median=0.022725363089945105,height=8.650960769520292]:0.0595)[&length_range={9.406903272335398E-6,0.2780326898035579},rate_95%_HPD={2.167293095972238E-4,0.001029952523483938},length_95%_HPD={9.406903272335398E-6,0.08454866449580933},length=0.024459673167644764,posterior=0.007337400326640407,height_median=8.631695502728673,rate_range={1.9421016323265192E-4,0.0015754894567257024},height_range={8.402468624531664,9.176430040358936},height_95%_HPD={8.420961267457747,8.964497817325933},-log_rate=7.455173103929118,rate_median=5.426948962514297E-4,length_median=0.013158282000775401,height=8.674851464676937]:0.025651,'AF533540_Hs_40.67_73.56_2001.71'[&length_range={1.0092708827033796,4.027076861775988},height_95%_HPD={5.91999999,5.91999999},rate_95%_HPD={3.290429076774044E-4,7.890706415214728E-4},length_95%_HPD={2.0241135986233934,3.2946243807787168},-log_rate=7.500798769038668,length=2.691077771202636,rate_median=5.403663111871032E-4,length_median=2.7234714597557375,height_median=5.91999999,rate_range={1.76691077030304E-4,0.0014479698370146964},height_range={5.919999989999998,5.919999990000002},height=5.919999989987414]:2.769876)[&length_range={3.214138545182266E-5,0.37729234851443394},rate_95%_HPD={2.8129142922522993E-4,8.318121459423512E-4},length_95%_HPD={5.062298642322105E-5,0.18497693426747652},length=0.05137880959694001,posterior=0.0059083485445287735,height_median=8.530936227691827,rate_range={2.3165581073434673E-4,0.0011160959080285867},height_range={8.264069984779555,9.179053253015011},height_95%_HPD={8.336634966098554,9.005218220672875},-log_rate=7.5517674459093485,rate_median=5.051511429102146E-4,length_median=0.02865864680495811,height=8.585304752259091]:0.04506,(('DQ164188_Cb_41.13_73.79_2003.50'[&length_range={3.0501291301975524,5.050947003754259},height_95%_HPD={4.13,4.13},rate_95%_HPD={2.370715345296555E-4,5.565582323530147E-4},length_95%_HPD={3.2250890423543,4.172924920004141},-log_rate=7.854701811041429,length=3.677362092258087,rate_median=3.823197914673889E-4,length_median=3.6541366219016322,height_median=4.13,rate_range={1.4088618155006706E-4,8.71679188164333E-4},height_range={4.129999999999998,4.130000000000002},height=4.130000000003551]:3.597568,'AF404756_Cb_41.16_73.99_2000.50'[&length_range={0.050129130197552385,2.050947003754259},height_95%_HPD={7.13,7.13},rate_95%_HPD={2.9878156476561673E-4,0.0010738646645605102},length_95%_HPD={0.22508904235430016,1.1729249200041414},-log_rate=7.328285612199642,length=0.6773620922580826,rate_median=6.233827423625178E-4,length_median=0.6541366219016322,height_median=7.13,rate_range={1.5195351950324557E-4,0.0025889472942840735},height_range={7.129999999999998,7.130000000000002},height=7.130000000004016]:0.597568)[&length_range={0.06010134416215873,2.073887426079593},rate_95%_HPD={2.588668792105235E-4,9.085940300718014E-4},length_95%_HPD={0.31625888785925227,1.3980595419515955},length=0.8408225657770511,posterior=1.0,height_median=7.784136621901633,rate_range={1.3916557619416688E-4,0.002106560729936254},height_range={7.180129130197552,9.180947003754259},height_95%_HPD={7.3550890423543,8.302924920004141},-log_rate=7.4737049126693424,rate_median=5.430879722733216E-4,length_median=0.8281306503680677,height=7.807362092258138]:0.983799,('AF404754_Cp_40.95_74.07_2000.50'[&length_range={0.10551669720649048,2.599131761415557},height_95%_HPD={7.13,7.13},rate_95%_HPD={2.0583727011196668E-4,6.689187041258482E-4},length_95%_HPD={0.7479837164479441,2.0612830461105274},-log_rate=7.7533530917084015,length=1.4421449583877648,rate_median=4.1403610825708716E-4,length_median=1.4751783376549934,height_median=7.13,rate_range={1.0506744183071121E-4,0.0018430914588329172},height_range={7.129999999999998,7.130000000000002},height=7.130000000004016]:1.480019,('AY289214_Hs_30.07_94.11_2002.62'[&length_range={1.9192708727033798,6.94918338730092},height_95%_HPD={5.01,5.01},rate_95%_HPD={4.375221658573188E-4,9.219143356188232E-4},length_95%_HPD={2.8403216100673765,4.1393037432891955},-log_rate=7.30615104880395,length=3.5354695251827737,rate_median=6.614744105445155E-4,length_median=3.5530496858899276,height_median=5.01,rate_range={1.8586006754694272E-4,0.0014008292051706016},height_range={5.009999999999998,5.010000000000002},height=5.010000000005669]:3.250228,(('DQ164187_Cb_42.19_75.88_2002.50'[&length_range={0.24974160051016536,2.5367935163544146},height_95%_HPD={5.13,5.13},rate_95%_HPD={3.048230472149454E-4,8.846700841110313E-4},length_95%_HPD={0.8188570428539581,1.9167182493005992},-log_rate=7.459334038831026,length=1.4306458748198072,rate_median=5.551188184345504E-4,length_median=1.466668209418145,height_median=5.13,rate_range={1.723875228780586E-4,0.0020202724520673953},height_range={5.129999999999998,5.130000000000002},height=5.130000000003767]:1.507218,'DQ164192_Cb_41.16_73.99_2003.50'[&length_range={1.2497416005101654,3.5367935163544146},height_95%_HPD={4.13,4.13},rate_95%_HPD={2.9255585114604677E-4,7.263119700384021E-4},length_95%_HPD={1.818857042853958,2.916718249300599},-log_rate=7.6050698022736825,length=2.430645874819821,rate_median=4.883860310180485E-4,length_median=2.466668209418145,height_median=4.13,rate_range={1.496541943747642E-4,0.0011843806175681336},height_range={4.129999999999998,4.130000000000002},height=4.130000000003551]:2.507218)[&length_range={0.12455586703788324,2.4934123411278533},rate_95%_HPD={2.8383042780105055E-4,9.408557048808121E-4},length_95%_HPD={0.3989471314882813,1.540186365546286},length=0.9174471043700719,posterior=1.0,height_median=6.596668209418144,rate_range={1.526851064759553E-4,0.001969942372103253},height_range={5.379741600510165,7.6667935163544145},height_95%_HPD={5.948857042853958,7.046718249300599},-log_rate=7.4385354050682935,rate_median=5.636025798318636E-4,length_median=0.8827936047692773,height=6.560645874819853]:0.650203,'AF404753_Cb_39.43_76.78_2000.50'[&length_range={0.0021790217068762274,1.6224640511962223},height_95%_HPD={7.13,7.13},rate_95%_HPD={2.409353362713358E-4,9.419646895397161E-4},length_95%_HPD={0.03382443553868608,0.736235672863125},-log_rate=7.471874436298917,length=0.34809297918988885,rate_median=5.401576636421407E-4,length_median=0.3135792347409794,height_median=7.13,rate_range={1.0113291929573218E-4,0.0022520103229491145},height_range={7.129999999999998,7.130000000000002},height=7.130000000004016]:0.157421)[&length_range={0.11015063254150093,2.535815222780707},rate_95%_HPD={2.9583369410037327E-4,9.617036725148094E-4},length_95%_HPD={0.4719352194680386,1.6882482594227657},length=1.0781339389710547,posterior=1.0,height_median=7.443579234740979,rate_range={1.749050076392565E-4,0.002531038956166622},height_range={7.132179021706876,8.752464051196222},height_95%_HPD={7.163824435538686,7.866235672863125},-log_rate=7.405295397718199,rate_median=5.81911427699132E-4,length_median=1.0734876959346757,height=7.478092979189943]:0.972807)[&length_range={4.478987891687325E-6,1.7381132445049463},rate_95%_HPD={2.2480703056780647E-4,9.194483090665031E-4},length_95%_HPD={4.478987891687325E-6,0.6063122099925469},length=0.22190920034232267,posterior=0.486598136228264,height_median=8.430094114719278,rate_range={1.083529578180222E-4,0.002911602905993784},height_range={7.416749937832144,9.584196149748436},height_95%_HPD={7.834870338057926,9.001025928393322},-log_rate=7.504285359886986,rate_median=5.230760827935428E-4,length_median=0.17192651715369678,height=8.429481478461168]:0.349791)[&length_range={1.6558730884241868E-6,0.9293679027313573},rate_95%_HPD={2.0382181348163942E-4,8.736751616963252E-4},length_95%_HPD={1.6558730884241868E-6,0.4698607363001557},length=0.1206747803457622,posterior=0.045825727735613414,height_median=8.53620006292838,rate_range={1.1125904572000027E-4,0.002163263461148904},height_range={7.6239733503242695,9.359785390576445},height_95%_HPD={8.009120311745207,9.113479387047377},-log_rate=7.549669608318612,rate_median=4.967588706545375E-4,length_median=0.05458677523876432,height=8.539840641619627]:0.101348)[&length_range={3.538679221648522E-6,0.8360375386943515},rate_95%_HPD={2.1538013277797258E-4,9.78020269922234E-4},length_95%_HPD={3.538679221648522E-6,0.34077535212771615},length=0.06693454813825418,posterior=0.01594773753482563,height_median=8.617070513557078,rate_range={1.4017613017991098E-4,0.0018238624761614344},height_range={7.625972622004569,9.161609657481135},height_95%_HPD={8.171801715936205,9.080009247036392},-log_rate=7.496405278646873,rate_median=5.266939274057142E-4,length_median=0.020185244467901597,height=8.60752198229965]:0.023568)[&length_range={7.905639161975841E-6,1.222102881014207},rate_95%_HPD={2.521367078059911E-4,9.626695177287696E-4},length_95%_HPD={7.905639161975841E-6,0.40311849394461063},length=0.14644328906484058,posterior=0.5106278220770487,height_median=8.679180282163154,rate_range={9.254444585060776E-5,0.00306149682597065},height_range={8.20970586431142,9.712745749512704},height_95%_HPD={8.344672097112866,9.103732558286534},-log_rate=7.468255905271641,rate_median=5.417564327137532E-4,length_median=0.1105151400011497,height=8.700269977052741]:0.12442)[&height_95%_HPD={8.502964394878486,9.78955722637967},length=0.0,posterior=1.0,height_median=8.995553896034835,height_range={8.324009602399748,11.95918338730092},height=9.066580440634548];
end;

begin figtree;
	set appearance.backgroundColorAttribute="Default";
	set appearance.backgroundColour=#ffffff;
	set appearance.branchColorAttribute="-log_rate";
	set appearance.branchColorGradient=false;
	set appearance.branchLineWidth=2.0;
	set appearance.branchMinLineWidth=0.0;
	set appearance.branchWidthAttribute="Fixed";
	set appearance.foregroundColour=#000000;
	set appearance.hilightingGradient=false;
	set appearance.selectionColour=#2d3680;
	set branchLabels.colorAttribute="User selection";
	set branchLabels.displayAttribute="Branch times";
	set branchLabels.fontName="sansserif";
	set branchLabels.fontSize=8;
	set branchLabels.fontStyle=0;
	set branchLabels.isShown=false;
	set branchLabels.significantDigits=4;
	set colour.scheme.-log_rate="-log_rate:HSBContinuous{{false,false,0.0,0.0},0.0,1.0,0.668,0.668,0.304,0.864,false}";
	set layout.expansion=0;
	set layout.layoutType="POLAR";
	set layout.zoom=0;
	set legend.attribute="-log_rate";
	set legend.fontSize=10.0;
	set legend.isShown=true;
	set legend.significantDigits=2;
	set nodeBars.barWidth=4.0;
	set nodeBars.displayAttribute="height_95%_HPD";
	set nodeBars.isShown=false;
	set nodeLabels.colorAttribute="User selection";
	set nodeLabels.displayAttribute="Node ages";
	set nodeLabels.fontName="sansserif";
	set nodeLabels.fontSize=8;
	set nodeLabels.fontStyle=0;
	set nodeLabels.isShown=false;
	set nodeLabels.significantDigits=4;
	set nodeShapeExternal.colourAttribute="User selection";
	set nodeShapeExternal.isShown=false;
	set nodeShapeExternal.minSize=10.0;
	set nodeShapeExternal.scaleType=Width;
	set nodeShapeExternal.shapeType=Circle;
	set nodeShapeExternal.size=4.0;
	set nodeShapeExternal.sizeAttribute="Fixed";
	set nodeShapeInternal.colourAttribute="User selection";
	set nodeShapeInternal.isShown=false;
	set nodeShapeInternal.minSize=10.0;
	set nodeShapeInternal.scaleType=Width;
	set nodeShapeInternal.shapeType=Circle;
	set nodeShapeInternal.size=4.0;
	set nodeShapeInternal.sizeAttribute="Fixed";
	set polarLayout.alignTipLabels=false;
	set polarLayout.angularRange=9000;
	set polarLayout.rootAngle=175500;
	set polarLayout.rootLength=100;
	set polarLayout.showRoot=true;
	set radialLayout.spread=0.0;
	set rectilinearLayout.alignTipLabels=false;
	set rectilinearLayout.curvature=0;
	set rectilinearLayout.rootLength=100;
	set scale.offsetAge=2007.63;
	set scale.rootAge=1.0;
	set scale.scaleFactor=-1.0;
	set scale.scaleRoot=false;
	set scaleAxis.automaticScale=false;
	set scaleAxis.fontSize=8.0;
	set scaleAxis.isShown=true;
	set scaleAxis.lineWidth=2.0;
	set scaleAxis.majorTicks=-2.0;
	set scaleAxis.minorTicks=-1.0;
	set scaleAxis.origin=0.0;
	set scaleAxis.reverseAxis=true;
	set scaleAxis.showGrid=true;
	set scaleBar.automaticScale=true;
	set scaleBar.fontSize=10.0;
	set scaleBar.isShown=false;
	set scaleBar.lineWidth=4.0;
	set scaleBar.scaleRange=0.9;
	set tipLabels.colorAttribute="User selection";
	set tipLabels.displayAttribute="Names";
	set tipLabels.fontName="sansserif";
	set tipLabels.fontSize=8;
	set tipLabels.fontStyle=0;
	set tipLabels.isShown=false;
	set tipLabels.significantDigits=4;
	set trees.order=true;
	set trees.orderType="increasing";
	set trees.rooting=false;
	set trees.rootingType="User Selection";
	set trees.transform=false;
	set trees.transformType="cladogram";
end;


